Fully adaptive structure-preserving hyper-reduction of parametric Hamiltonian systems

Model order reduction provides low-complexity high-fidelity surrogate models that allow rapid and accurate solutions of parametric differential equations. The development of reduced order models for parametric \emph{nonlinear} Hamiltonian systems is challenged by several factors: (i) the geometric structure encoding the physical properties of the dynamics; (ii) the slowly decaying Kolmogorov $n$-width of conservative dynamics; (iii) the gradient structure of the nonlinear flow velocity; (iv) high variations in the numerical rank of the state as a function of time and parameters. We propose to address these aspects via a structure-preserving adaptive approach that combines symplectic dynamical low-rank approximation with adaptive gradient-preserving hyper-reduction and parameters sampling. Additionally, we propose to vary in time the dimensions of both the reduced basis space and the hyper-reduction space by monitoring the quality of the reduced solution via an error indicator related to the projection error of the Hamiltonian vector field. The resulting adaptive hyper-reduced models preserve the geometric structure of the Hamiltonian flow, do not rely on prior information on the dynamics, and can be solved at a cost that is linear in the dimension of the full order model and linear in the number of test parameters. Numerical experiments demonstrate the improved performances of the fully adaptive models compared to the original and reduced models.

==> localized_hamcons.txt <==
t full pUpA pUpAs pUspA pUspAs ra
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
6.2500e-03 1.7065e-10 3.4010e-06 3.7011e-06 5.9205e-06 5.3480e-06 2.6104e-07
1.2500e-02 6.6337e-10 1.2824e-05 1.3773e-05 1.2626e-05 1.3917e-05 9.8974e-07
1.8750e-02 1.4271e-09 2.6599e-05 2.6961e-05 2.7178e-05 2.6327e-05 1.5635e-06
2.5000e-02 2.3945e-09 4.2412e-05 4.1398e-05 4.7392e-05 4.0696e-05 2.4691e-06
3.1250e-02 3.4967e-09 5.8236e-05 5.5081e-05 6.9015e-05 5.3074e-05 2.8785e-06
3.7500e-02 4.6736e-09 7.2413e-05 6.5890e-05 8.8293e-05 6.5500e-05 3.2973e-06
4.3750e-02 5.8768e-09 8.4346e-05 7.5045e-05 1.0605e-04 7.4716e-05 4.1223e-06
5.0000e-02 7.0705e-09 9.4120e-05 8.2032e-05 1.2309e-04 8.1985e-05 4.7141e-06
5.6250e-02 8.2295e-09 1.0157e-04 8.6838e-05 1.3699e-04 8.8711e-05 5.7254e-06
6.2500e-02 9.3371e-09 1.0704e-04 8.9524e-05 1.4950e-04 9.3807e-05 7.2187e-06
6.8750e-02 1.0383e-08 1.1104e-04 9.1027e-05 1.5835e-04 9.7357e-05 8.0791e-06
7.5000e-02 1.1362e-08 1.1387e-04 9.1542e-05 1.6362e-04 9.9209e-05 8.8115e-06
8.1250e-02 1.2273e-08 1.1607e-04 9.1332e-05 1.6675e-04 9.9891e-05 9.4331e-06
8.7500e-02 1.3114e-08 1.1778e-04 9.0942e-05 1.6932e-04 1.0119e-04 9.5130e-06
9.3750e-02 1.3889e-08 1.1912e-04 9.0266e-05 1.7137e-04 1.0089e-04 9.6867e-06
1.0000e-01 1.4600e-08 1.2016e-04 8.9413e-05 1.7249e-04 1.0060e-04 9.8252e-06
1.0625e-01 1.5251e-08 1.2110e-04 8.8587e-05 1.7386e-04 1.0200e-04 9.9831e-06
1.1250e-01 1.5846e-08 1.2190e-04 8.7870e-05 1.7527e-04 1.0343e-04 1.0057e-05
1.1875e-01 1.6388e-08 1.2256e-04 8.7331e-05 1.7628e-04 1.0630e-04 1.0166e-05
1.2500e-01 1.6882e-08 1.2319e-04 8.6898e-05 1.7684e-04 1.0948e-04 1.0282e-05
1.3125e-01 1.7331e-08 1.2382e-04 8.6776e-05 1.7779e-04 1.1282e-04 1.0625e-05
1.3750e-01 1.7738e-08 1.2443e-04 8.7179e-05 1.7836e-04 1.1639e-04 1.0925e-05
1.4375e-01 1.8108e-08 1.2507e-04 8.8427e-05 1.7842e-04 1.2012e-04 1.1201e-05
1.5000e-01 1.8444e-08 1.2573e-04 9.0212e-05 1.7766e-04 1.2343e-04 1.1582e-05
1.5625e-01 1.8747e-08 1.2633e-04 9.2089e-05 1.7697e-04 1.2679e-04 1.2064e-05
1.6250e-01 1.9022e-08 1.2696e-04 9.4146e-05 1.7604e-04 1.3005e-04 1.2549e-05
1.6875e-01 1.9270e-08 1.2762e-04 9.6416e-05 1.7466e-04 1.3290e-04 1.3091e-05
1.7500e-01 1.9494e-08 1.2830e-04 9.8677e-05 1.7385e-04 1.3528e-04 1.3732e-05
1.8125e-01 1.9697e-08 1.2901e-04 1.0046e-04 1.7308e-04 1.3742e-04 1.4436e-05
1.8750e-01 1.9879e-08 1.2984e-04 1.0162e-04 1.7230e-04 1.4044e-04 1.5151e-05
1.9375e-01 2.0042e-08 1.3074e-04 1.0301e-04 1.7170e-04 1.4351e-04 1.5919e-05
2.0000e-01 2.0189e-08 1.3169e-04 1.0496e-04 1.7133e-04 1.4649e-04 1.6686e-05
2.0625e-01 2.0321e-08 1.3264e-04 1.0695e-04 1.7122e-04 1.4966e-04 1.7491e-05
2.1250e-01 2.0439e-08 1.3359e-04 1.0900e-04 1.7102e-04 1.5255e-04 1.8276e-05
2.1875e-01 2.0544e-08 1.3453e-04 1.1105e-04 1.7113e-04 1.5550e-04 1.9078e-05
2.2500e-01 2.0637e-08 1.3555e-04 1.1309e-04 1.7146e-04 1.5840e-04 1.9900e-05
2.3125e-01 2.0720e-08 1.3658e-04 1.1512e-04 1.7191e-04 1.6188e-04 2.0707e-05
2.3750e-01 2.0793e-08 1.3762e-04 1.1722e-04 1.7239e-04 1.6505e-04 2.1614e-05
2.4375e-01 2.0858e-08 1.3863e-04 1.1915e-04 1.7295e-04 1.6805e-04 2.2593e-05
2.5000e-01 2.0914e-08 1.3971e-04 1.2030e-04 1.7354e-04 1.7116e-04 2.3452e-05
2.5625e-01 2.0963e-08 1.4084e-04 1.2150e-04 1.7418e-04 1.7432e-04 2.4316e-05
2.6250e-01 2.1005e-08 1.4201e-04 1.2280e-04 1.7490e-04 1.7738e-04 2.5331e-05
2.6875e-01 2.1041e-08 1.4320e-04 1.2410e-04 1.7565e-04 1.8040e-04 2.6337e-05
2.7500e-01 2.1071e-08 1.4445e-04 1.2540e-04 1.7649e-04 1.8325e-04 2.7236e-05
2.8125e-01 2.1097e-08 1.4567e-04 1.2675e-04 1.7731e-04 1.8612e-04 2.8011e-05
2.8750e-01 2.1117e-08 1.4693e-04 1.2813e-04 1.7816e-04 1.8878e-04 2.8807e-05
2.9375e-01 2.1133e-08 1.4817e-04 1.2953e-04 1.7905e-04 1.9157e-04 2.9533e-05
3.0000e-01 2.1146e-08 1.4941e-04 1.3090e-04 1.7994e-04 1.9442e-04 3.0300e-05
3.0625e-01 2.1154e-08 1.5066e-04 1.3231e-04 1.8086e-04 1.9735e-04 3.1115e-05
3.1250e-01 2.1160e-08 1.5197e-04 1.3372e-04 1.8181e-04 2.0017e-04 3.1916e-05
3.1875e-01 2.1162e-08 1.5322e-04 1.3516e-04 1.8280e-04 2.0277e-04 3.2726e-05
3.2500e-01 2.1162e-08 1.5451e-04 1.3660e-04 1.8382e-04 2.0553e-04 3.3458e-05
3.3125e-01 2.1158e-08 1.5589e-04 1.3809e-04 1.8490e-04 2.0822e-04 3.4113e-05
3.3750e-01 2.1153e-08 1.5725e-04 1.3970e-04 1.8604e-04 2.1078e-04 3.4663e-05
3.4375e-01 2.1145e-08 1.5867e-04 1.4137e-04 1.8717e-04 2.1348e-04 3.5204e-05
3.5000e-01 2.1136e-08 1.6005e-04 1.4322e-04 1.8832e-04 2.1604e-04 3.5646e-05
3.5625e-01 2.1124e-08 1.6141e-04 1.4512e-04 1.8940e-04 2.1864e-04 3.6037e-05
3.6250e-01 2.1110e-08 1.6280e-04 1.4698e-04 1.9046e-04 2.2109e-04 3.6411e-05
3.6875e-01 2.1095e-08 1.6425e-04 1.4892e-04 1.9151e-04 2.2336e-04 3.6773e-05
3.7500e-01 2.1078e-08 1.6571e-04 1.5103e-04 1.9253e-04 2.2591e-04 3.7045e-05
3.8125e-01 2.1060e-08 1.6713e-04 1.5304e-04 1.9359e-04 2.2836e-04 3.7264e-05
3.8750e-01 2.1041e-08 1.6860e-04 1.5505e-04 1.9461e-04 2.3076e-04 3.7471e-05
3.9375e-01 2.1019e-08 1.7002e-04 1.5713e-04 1.9559e-04 2.3315e-04 3.7725e-05
4.0000e-01 2.0996e-08 1.7143e-04 1.5923e-04 1.9662e-04 2.3552e-04 3.8043e-05
4.0625e-01 2.0973e-08 1.7282e-04 1.6136e-04 1.9764e-04 2.3786e-04 3.8359e-05
4.1250e-01 2.0948e-08 1.7420e-04 1.6355e-04 1.9865e-04 2.4013e-04 3.8667e-05
4.1875e-01 2.0922e-08 1.7556e-04 1.6580e-04 1.9970e-04 2.4237e-04 3.8982e-05
4.2500e-01 2.0895e-08 1.7697e-04 1.6803e-04 2.0075e-04 2.4480e-04 3.9247e-05
4.3125e-01 2.0867e-08 1.7841e-04 1.7033e-04 2.0180e-04 2.4706e-04 3.9475e-05
4.3750e-01 2.0839e-08 1.7984e-04 1.7262e-04 2.0287e-04 2.4927e-04 3.9704e-05
4.4375e-01 2.0809e-08 1.8123e-04 1.7502e-04 2.0386e-04 2.5122e-04 3.9938e-05
4.5000e-01 2.0777e-08 1.8268e-04 1.7742e-04 2.0485e-04 2.5308e-04 4.0166e-05
4.5625e-01 2.0744e-08 1.8404e-04 1.7981e-04 2.0581e-04 2.5496e-04 4.0393e-05
4.6250e-01 2.0710e-08 1.8541e-04 1.8186e-04 2.0683e-04 2.5699e-04 4.0566e-05
4.6875e-01 2.0676e-08 1.8680e-04 1.8392e-04 2.0782e-04 2.5885e-04 4.0729e-05
4.7500e-01 2.0642e-08 1.8815e-04 1.8597e-04 2.0882e-04 2.6077e-04 4.0874e-05
4.8125e-01 2.0607e-08 1.8949e-04 1.8830e-04 2.0976e-04 2.6266e-04 4.1066e-05
4.8750e-01 2.0571e-08 1.9084e-04 1.9062e-04 2.1066e-04 2.6427e-04 4.1231e-05
4.9375e-01 2.0532e-08 1.9214e-04 1.9295e-04 2.1157e-04 2.6602e-04 4.1372e-05
5.0000e-01 2.0492e-08 1.9340e-04 1.9520e-04 2.1245e-04 2.6746e-04 4.1544e-05
5.0625e-01 2.0452e-08 1.9466e-04 1.9745e-04 2.1332e-04 2.6905e-04 4.1701e-05
5.1250e-01 2.0412e-08 1.9595e-04 1.9967e-04 2.1417e-04 2.7066e-04 4.1845e-05
5.1875e-01 2.0373e-08 1.9716e-04 2.0179e-04 2.1502e-04 2.7238e-04 4.1996e-05
5.2500e-01 2.0333e-08 1.9836e-04 2.0392e-04 2.1590e-04 2.7392e-04 4.2142e-05
5.3125e-01 2.0292e-08 1.9958e-04 2.0605e-04 2.1672e-04 2.7542e-04 4.2287e-05
5.3750e-01 2.0249e-08 2.0080e-04 2.0818e-04 2.1748e-04 2.7687e-04 4.2438e-05
5.4375e-01 2.0206e-08 2.0201e-04 2.1027e-04 2.1823e-04 2.7830e-04 4.2591e-05
5.5000e-01 2.0163e-08 2.0314e-04 2.1236e-04 2.1895e-04 2.7952e-04 4.2731e-05
5.5625e-01 2.0120e-08 2.0429e-04 2.1441e-04 2.1965e-04 2.8080e-04 4.2877e-05
5.6250e-01 2.0076e-08 2.0532e-04 2.1638e-04 2.2033e-04 2.8204e-04 4.3010e-05
5.6875e-01 2.0033e-08 2.0635e-04 2.1830e-04 2.2101e-04 2.8339e-04 4.3128e-05
5.7500e-01 1.9988e-08 2.0731e-04 2.2007e-04 2.2166e-04 2.8475e-04 4.3205e-05
5.8125e-01 1.9942e-08 2.0830e-04 2.2171e-04 2.2227e-04 2.8609e-04 4.3309e-05
5.8750e-01 1.9896e-08 2.0925e-04 2.2325e-04 2.2288e-04 2.8739e-04 4.3429e-05
5.9375e-01 1.9850e-08 2.1018e-04 2.2480e-04 2.2349e-04 2.8867e-04 4.3547e-05
6.0000e-01 1.9804e-08 2.1105e-04 2.2629e-04 2.2405e-04 2.8980e-04 4.3672e-05
6.0625e-01 1.9756e-08 2.1187e-04 2.2772e-04 2.2458e-04 2.9097e-04 4.3732e-05
6.1250e-01 1.9708e-08 2.1268e-04 2.2910e-04 2.2509e-04 2.9206e-04 4.3817e-05
6.1875e-01 1.9659e-08 2.1346e-04 2.3045e-04 2.2557e-04 2.9316e-04 4.3958e-05
6.2500e-01 1.9610e-08 2.1419e-04 2.3178e-04 2.2603e-04 2.9435e-04 4.4121e-05
6.3125e-01 1.9561e-08 2.1492e-04 2.3307e-04 2.2645e-04 2.9563e-04 4.4292e-05
6.3750e-01 1.9513e-08 2.1560e-04 2.3424e-04 2.2685e-04 2.9697e-04 4.4475e-05
6.4375e-01 1.9465e-08 2.1623e-04 2.3536e-04 2.2729e-04 2.9822e-04 4.4681e-05
6.5000e-01 1.9417e-08 2.1685e-04 2.3646e-04 2.2768e-04 2.9952e-04 4.4911e-05
6.5625e-01 1.9370e-08 2.1749e-04 2.3752e-04 2.2797e-04 3.0094e-04 4.5103e-05
6.6250e-01 1.9322e-08 2.1810e-04 2.3859e-04 2.2831e-04 3.0222e-04 4.5301e-05
6.6875e-01 1.9275e-08 2.1868e-04 2.3965e-04 2.2870e-04 3.0339e-04 4.5499e-05
6.7500e-01 1.9227e-08 2.1919e-04 2.4080e-04 2.2899e-04 3.0450e-04 4.5829e-05
6.8125e-01 1.9180e-08 2.1969e-04 2.4199e-04 2.2933e-04 3.0556e-04 4.6115e-05
6.8750e-01 1.9132e-08 2.2017e-04 2.4308e-04 2.2964e-04 3.0677e-04 4.6502e-05
6.9375e-01 1.9083e-08 2.2065e-04 2.4411e-04 2.2989e-04 3.0792e-04 4.6924e-05
7.0000e-01 1.9034e-08 2.2112e-04 2.4513e-04 2.3010e-04 3.0914e-04 4.7443e-05
7.0625e-01 1.8986e-08 2.2157e-04 2.4619e-04 2.3030e-04 3.1032e-04 4.8065e-05
7.1250e-01 1.8938e-08 2.2200e-04 2.4718e-04 2.3048e-04 3.1147e-04 4.8582e-05
7.1875e-01 1.8889e-08 2.2245e-04 2.4810e-04 2.3063e-04 3.1244e-04 4.9085e-05
7.2500e-01 1.8839e-08 2.2292e-04 2.4899e-04 2.3077e-04 3.1342e-04 4.9539e-05
7.3125e-01 1.8789e-08 2.2338e-04 2.4985e-04 2.3090e-04 3.1441e-04 5.0177e-05
7.3750e-01 1.8740e-08 2.2374e-04 2.5067e-04 2.3105e-04 3.1546e-04 5.0822e-05
7.4375e-01 1.8690e-08 2.2413e-04 2.5153e-04 2.3118e-04 3.1649e-04 5.1467e-05
7.5000e-01 1.8640e-08 2.2452e-04 2.5233e-04 2.3126e-04 3.1753e-04 5.2140e-05
7.5625e-01 1.8590e-08 2.2491e-04 2.5304e-04 2.3128e-04 3.1861e-04 5.2961e-05
7.6250e-01 1.8540e-08 2.2529e-04 2.5377e-04 2.3136e-04 3.1945e-04 5.3520e-05
7.6875e-01 1.8490e-08 2.2566e-04 2.5438e-04 2.3142e-04 3.2045e-04 5.3981e-05
7.7500e-01 1.8438e-08 2.2604e-04 2.5504e-04 2.3136e-04 3.2145e-04 5.4458e-05
7.8125e-01 1.8387e-08 2.2638e-04 2.5563e-04 2.3130e-04 3.2234e-04 5.4953e-05
7.8750e-01 1.8335e-08 2.2671e-04 2.5621e-04 2.3129e-04 3.2335e-04 5.5445e-05
7.9375e-01 1.8282e-08 2.2701e-04 2.5674e-04 2.3126e-04 3.2429e-04 5.5989e-05
8.0000e-01 1.8229e-08 2.2728e-04 2.5718e-04 2.3126e-04 3.2528e-04 5.6728e-05
8.0625e-01 1.8176e-08 2.2754e-04 2.5762e-04 2.3121e-04 3.2594e-04 5.7455e-05
8.1250e-01 1.8124e-08 2.2781e-04 2.5806e-04 2.3115e-04 3.2663e-04 5.8418e-05
8.1875e-01 1.8071e-08 2.2810e-04 2.5848e-04 2.3105e-04 3.2751e-04 5.9280e-05
8.2500e-01 1.8018e-08 2.2836e-04 2.5886e-04 2.3098e-04 3.2820e-04 6.0294e-05
8.3125e-01 1.7966e-08 2.2851e-04 2.5915e-04 2.3090e-04 3.2880e-04 6.1296e-05
8.3750e-01 1.7914e-08 2.2868e-04 2.5944e-04 2.3086e-04 3.2923e-04 6.2091e-05
8.4375e-01 1.7863e-08 2.2891e-04 2.5979e-04 2.3078e-04 3.2999e-04 6.3137e-05
8.5000e-01 1.7812e-08 2.2916e-04 2.6019e-04 2.3068e-04 3.3080e-04 6.4177e-05
8.5625e-01 1.7761e-08 2.2940e-04 2.6054e-04 2.3053e-04 3.3155e-04 6.5411e-05
8.6250e-01 1.7710e-08 2.2967e-04 2.6099e-04 2.3041e-04 3.3226e-04 6.6526e-05
8.6875e-01 1.7660e-08 2.2989e-04 2.6134e-04 2.3030e-04 3.3272e-04 6.7824e-05
8.7500e-01 1.7612e-08 2.3003e-04 2.6160e-04 2.3024e-04 3.3327e-04 6.9066e-05
8.8125e-01 1.7565e-08 2.3017e-04 2.6188e-04 2.3011e-04 3.3401e-04 7.0501e-05
8.8750e-01 1.7518e-08 2.3044e-04 2.6216e-04 2.2999e-04 3.3458e-04 7.2071e-05
8.9375e-01 1.7474e-08 2.3067e-04 2.6247e-04 2.2982e-04 3.3497e-04 7.2976e-05
9.0000e-01 1.7429e-08 2.3086e-04 2.6286e-04 2.2963e-04 3.3546e-04 7.4082e-05
9.0625e-01 1.7385e-08 2.3106e-04 2.6322e-04 2.2935e-04 3.3585e-04 7.5419e-05
9.1250e-01 1.7340e-08 2.3134e-04 2.6360e-04 2.2916e-04 3.3645e-04 7.6282e-05
9.1875e-01 1.7297e-08 2.3159e-04 2.6405e-04 2.2902e-04 3.3706e-04 7.7229e-05
9.2500e-01 1.7256e-08 2.3181e-04 2.6448e-04 2.2891e-04 3.3748e-04 7.7864e-05
9.3125e-01 1.7216e-08 2.3213e-04 2.6491e-04 2.2888e-04 3.3786e-04 7.8657e-05
9.3750e-01 1.7177e-08 2.3250e-04 2.6513e-04 2.2877e-04 3.3830e-04 7.9460e-05
9.4375e-01 1.7138e-08 2.3266e-04 2.6542e-04 2.2850e-04 3.3888e-04 8.0294e-05
9.5000e-01 1.7096e-08 2.3284e-04 2.6575e-04 2.2811e-04 3.3939e-04 8.1523e-05
9.5625e-01 1.7053e-08 2.3306e-04 2.6624e-04 2.2789e-04 3.4033e-04 8.2471e-05
9.6250e-01 1.7008e-08 2.3330e-04 2.6663e-04 2.2760e-04 3.4094e-04 8.3536e-05
9.6875e-01 1.6965e-08 2.3356e-04 2.6711e-04 2.2745e-04 3.4162e-04 8.4563e-05
9.7500e-01 1.6925e-08 2.3381e-04 2.6744e-04 2.2715e-04 3.4261e-04 8.5615e-05
9.8125e-01 1.6886e-08 2.3388e-04 2.6774e-04 2.2698e-04 3.4333e-04 8.7306e-05
9.8750e-01 1.6850e-08 2.3397e-04 2.6786e-04 2.2686e-04 3.4419e-04 8.8440e-05
9.9375e-01 1.6814e-08 2.3402e-04 2.6808e-04 2.2678e-04 3.4486e-04 9.0137e-05
1.0000e+00 1.6777e-08 2.3397e-04 2.6830e-04 2.2663e-04 3.4565e-04 9.2183e-05
1.0063e+00 1.6739e-08 2.3412e-04 2.6845e-04 2.2648e-04 3.4656e-04 9.3443e-05
1.0125e+00 1.6699e-08 2.3415e-04 2.6852e-04 2.2635e-04 3.4682e-04 9.3973e-05
1.0188e+00 1.6658e-08 2.3435e-04 2.6871e-04 2.2608e-04 3.4763e-04 9.5452e-05
1.0250e+00 1.6617e-08 2.3449e-04 2.6917e-04 2.2592e-04 3.4802e-04 9.6397e-05
1.0313e+00 1.6577e-08 2.3476e-04 2.6946e-04 2.2588e-04 3.4857e-04 9.7598e-05
1.0375e+00 1.6540e-08 2.3505e-04 2.6963e-04 2.2599e-04 3.4927e-04 9.9308e-05
1.0437e+00 1.6506e-08 2.3506e-04 2.6975e-04 2.2604e-04 3.4949e-04 1.0009e-04
1.0500e+00 1.6475e-08 2.3515e-04 2.7003e-04 2.2624e-04 3.4968e-04 1.0118e-04
1.0562e+00 1.6446e-08 2.3526e-04 2.7032e-04 2.2641e-04 3.4969e-04 1.0162e-04
1.0625e+00 1.6417e-08 2.3529e-04 2.7058e-04 2.2640e-04 3.4950e-04 1.0240e-04
1.0688e+00 1.6387e-08 2.3543e-04 2.7074e-04 2.2645e-04 3.4954e-04 1.0281e-04
1.0750e+00 1.6355e-08 2.3545e-04 2.7099e-04 2.2642e-04 3.4955e-04 1.0258e-04
1.0813e+00 1.6320e-08 2.3568e-04 2.7138e-04 2.2637e-04 3.4970e-04 1.0340e-04
1.0875e+00 1.6282e-08 2.3579e-04 2.7151e-04 2.2630e-04 3.5003e-04 1.0516e-04
1.0938e+00 1.6242e-08 2.3575e-04 2.7172e-04 2.2614e-04 3.5014e-04 1.0629e-04
1.1000e+00 1.6202e-08 2.3568e-04 2.7177e-04 2.2595e-04 3.5024e-04 1.0742e-04
1.1062e+00 1.6164e-08 2.3555e-04 2.7184e-04 2.2573e-04 3.5021e-04 1.0869e-04
1.1125e+00 1.6130e-08 2.3559e-04 2.7216e-04 2.2553e-04 3.5015e-04 1.1078e-04
1.1187e+00 1.6100e-08 2.3575e-04 2.7255e-04 2.2540e-04 3.5048e-04 1.1219e-04
1.1250e+00 1.6075e-08 2.3611e-04 2.7295e-04 2.2531e-04 3.5111e-04 1.1489e-04
1.1313e+00 1.6054e-08 2.3601e-04 2.7322e-04 2.2516e-04 3.5164e-04 1.1746e-04
1.1375e+00 1.6034e-08 2.3605e-04 2.7326e-04 2.2492e-04 3.5223e-04 1.1858e-04
1.1438e+00 1.6015e-08 2.3622e-04 2.7332e-04 2.2457e-04 3.5212e-04 1.2000e-04
1.1500e+00 1.5993e-08 2.3636e-04 2.7367e-04 2.2438e-04 3.5236e-04 1.2003e-04
1.1563e+00 1.5969e-08 2.3663e-04 2.7391e-04 2.2424e-04 3.5307e-04 1.2007e-04
1.1625e+00 1.5939e-08 2.3691e-04 2.7390e-04 2.2428e-04 3.5335e-04 1.2015e-04
1.1687e+00 1.5905e-08 2.3681e-04 2.7378e-04 2.2416e-04 3.5326e-04 1.2028e-04
1.1750e+00 1.5868e-08 2.3665e-04 2.7358e-04 2.2404e-04 3.5340e-04 1.2024e-04
1.1812e+00 1.5828e-08 2.3674e-04 2.7357e-04 2.2390e-04 3.5399e-04 1.2035e-04
1.1875e+00 1.5790e-08 2.3666e-04 2.7358e-04 2.2376e-04 3.5359e-04 1.2041e-04
1.1938e+00 1.5755e-08 2.3672e-04 2.7380e-04 2.2365e-04 3.5360e-04 1.2047e-04
1.2000e+00 1.5724e-08 2.3685e-04 2.7406e-04 2.2363e-04 3.5339e-04 1.2051e-04
1.2063e+00 1.5698e-08 2.3658e-04 2.7436e-04 2.2353e-04 3.5315e-04 1.2055e-04
1.2125e+00 1.5680e-08 2.3664e-04 2.7495e-04 2.2350e-04 3.5309e-04 1.2042e-04
1.2188e+00 1.5667e-08 2.3658e-04 2.7582e-04 2.2346e-04 3.5352e-04 1.2028e-04
1.2250e+00 1.5659e-08 2.3645e-04 2.7662e-04 2.2335e-04 3.5317e-04 1.2025e-04
1.2312e+00 1.5653e-08 2.3648e-04 2.7714e-04 2.2312e-04 3.5327e-04 1.1995e-04
1.2375e+00 1.5648e-08 2.3680e-04 2.7748e-04 2.2312e-04 3.5338e-04 1.1975e-04
1.2437e+00 1.5642e-08 2.3722e-04 2.7798e-04 2.2300e-04 3.5325e-04 1.1972e-04
1.2500e+00 1.5632e-08 2.3766e-04 2.7852e-04 2.2278e-04 3.5331e-04 1.1956e-04
1.2563e+00 1.5616e-08 2.3792e-04 2.7897e-04 2.2251e-04 3.5391e-04 1.1953e-04
1.2625e+00 1.5595e-08 2.3830e-04 2.7924e-04 2.2224e-04 3.5381e-04 1.1940e-04
1.2688e+00 1.5568e-08 2.3828e-04 2.7925e-04 2.2182e-04 3.5362e-04 1.1922e-04
1.2750e+00 1.5536e-08 2.3810e-04 2.7900e-04 2.2124e-04 3.5280e-04 1.1935e-04
1.2813e+00 1.5499e-08 2.3775e-04 2.7870e-04 2.2116e-04 3.5237e-04 1.1949e-04
1.2875e+00 1.5461e-08 2.3762e-04 2.7836e-04 2.2091e-04 3.5176e-04 1.1949e-04
1.2937e+00 1.5423e-08 2.3767e-04 2.7829e-04 2.2074e-04 3.5095e-04 1.1967e-04
1.3000e+00 1.5388e-08 2.3771e-04 2.7814e-04 2.2080e-04 3.5096e-04 1.1948e-04
1.3062e+00 1.5358e-08 2.3783e-04 2.7812e-04 2.2088e-04 3.5087e-04 1.1956e-04
1.3125e+00 1.5334e-08 2.3794e-04 2.7836e-04 2.2090e-04 3.5099e-04 1.1968e-04
1.3188e+00 1.5317e-08 2.3814e-04 2.7849e-04 2.2096e-04 3.5148e-04 1.1987e-04
1.3250e+00 1.5309e-08 2.3840e-04 2.7860e-04 2.2149e-04 3.5181e-04 1.2000e-04
1.3313e+00 1.5308e-08 2.3861e-04 2.7886e-04 2.2185e-04 3.5232e-04 1.1993e-04
1.3375e+00 1.5313e-08 2.3881e-04 2.7914e-04 2.2229e-04 3.5284e-04 1.1996e-04
1.3438e+00 1.5323e-08 2.3932e-04 2.7961e-04 2.2244e-04 3.5301e-04 1.1993e-04
1.3500e+00 1.5334e-08 2.4014e-04 2.7983e-04 2.2264e-04 3.5346e-04 1.1976e-04
1.3562e+00 1.5343e-08 2.4061e-04 2.7975e-04 2.2269e-04 3.5360e-04 1.1982e-04
1.3625e+00 1.5349e-08 2.4109e-04 2.7973e-04 2.2249e-04 3.5334e-04 1.1985e-04
1.3687e+00 1.5349e-08 2.4161e-04 2.8019e-04 2.2280e-04 3.5302e-04 1.1995e-04
1.3750e+00 1.5343e-08 2.4213e-04 2.8072e-04 2.2324e-04 3.5298e-04 1.2001e-04
1.3813e+00 1.5330e-08 2.4264e-04 2.8118e-04 2.2313e-04 3.5296e-04 1.1992e-04
1.3875e+00 1.5309e-08 2.4296e-04 2.8118e-04 2.2298e-04 3.5208e-04 1.1968e-04
1.3938e+00 1.5282e-08 2.4276e-04 2.8069e-04 2.2297e-04 3.5149e-04 1.1977e-04
1.4000e+00 1.5247e-08 2.4235e-04 2.7963e-04 2.2277e-04 3.5141e-04 1.1961e-04
1.4063e+00 1.5207e-08 2.4178e-04 2.7865e-04 2.2241e-04 3.5134e-04 1.1961e-04
1.4125e+00 1.5163e-08 2.4117e-04 2.7769e-04 2.2212e-04 3.5178e-04 1.1956e-04
1.4187e+00 1.5116e-08 2.4045e-04 2.7647e-04 2.2181e-04 3.5204e-04 1.1951e-04
1.4250e+00 1.5071e-08 2.3966e-04 2.7511e-04 2.2135e-04 3.5142e-04 1.1932e-04
1.4312e+00 1.5029e-08 2.3922e-04 2.7416e-04 2.2094e-04 3.5221e-04 1.1920e-04
1.4375e+00 1.4991e-08 2.3890e-04 2.7337e-04 2.2071e-04 3.5251e-04 1.1895e-04
1.4438e+00 1.4963e-08 2.3871e-04 2.7250e-04 2.2046e-04 3.5270e-04 1.1871e-04
1.4500e+00 1.4945e-08 2.3863e-04 2.7194e-04 2.2026e-04 3.5357e-04 1.1843e-04
1.4563e+00 1.4939e-08 2.3878e-04 2.7147e-04 2.2008e-04 3.5340e-04 1.1828e-04
1.4625e+00 1.4942e-08 2.3898e-04 2.7088e-04 2.2016e-04 3.5307e-04 1.1816e-04
1.4688e+00 1.4954e-08 2.3919e-04 2.7031e-04 2.1996e-04 3.5326e-04 1.1795e-04
1.4750e+00 1.4973e-08 2.3965e-04 2.6981e-04 2.2007e-04 3.5316e-04 1.1781e-04
1.4812e+00 1.4997e-08 2.4053e-04 2.6959e-04 2.1994e-04 3.5363e-04 1.1764e-04
1.4875e+00 1.5023e-08 2.4159e-04 2.6917e-04 2.2009e-04 3.5347e-04 1.1771e-04
1.4937e+00 1.5049e-08 2.4205e-04 2.6886e-04 2.2019e-04 3.5362e-04 1.1771e-04
1.5000e+00 1.5074e-08 2.4267e-04 2.6907e-04 2.2063e-04 3.5290e-04 1.1769e-04
1.5063e+00 1.5097e-08 2.4317e-04 2.6952e-04 2.2140e-04 3.5099e-04 1.1790e-04
1.5125e+00 1.5116e-08 2.4363e-04 2.6972e-04 2.2218e-04 3.4899e-04 1.1780e-04
1.5188e+00 1.5129e-08 2.4373e-04 2.6972e-04 2.2244e-04 3.4804e-04 1.1767e-04
1.5250e+00 1.5134e-08 2.4368e-04 2.6955e-04 2.2252e-04 3.4599e-04 1.1744e-04
1.5313e+00 1.5131e-08 2.4361e-04 2.6947e-04 2.2251e-04 3.4437e-04 1.1721e-04
1.5375e+00 1.5118e-08 2.4357e-04 2.6947e-04 2.2215e-04 3.4294e-04 1.1695e-04
1.5437e+00 1.5094e-08 2.4331e-04 2.6919e-04 2.2146e-04 3.4161e-04 1.1697e-04
1.5500e+00 1.5060e-08 2.4278e-04 2.6886e-04 2.2058e-04 3.4025e-04 1.1713e-04
1.5562e+00 1.5016e-08 2.4228e-04 2.6836e-04 2.2005e-04 3.3861e-04 1.1686e-04
1.5625e+00 1.4964e-08 2.4199e-04 2.6762e-04 2.1975e-04 3.3780e-04 1.1661e-04
1.5688e+00 1.4907e-08 2.4168e-04 2.6693e-04 2.1970e-04 3.3747e-04 1.1643e-04
1.5750e+00 1.4847e-08 2.4121e-04 2.6634e-04 2.1950e-04 3.3778e-04 1.1616e-04
1.5813e+00 1.4788e-08 2.4069e-04 2.6573e-04 2.1938e-04 3.3730e-04 1.1595e-04
1.5875e+00 1.4733e-08 2.4025e-04 2.6531e-04 2.1947e-04 3.3694e-04 1.1575e-04
1.5938e+00 1.4683e-08 2.3977e-04 2.6515e-04 2.1946e-04 3.3640e-04 1.1532e-04
1.6000e+00 1.4640e-08 2.3959e-04 2.6524e-04 2.1937e-04 3.3609e-04 1.1494e-04
1.6062e+00 1.4607e-08 2.3962e-04 2.6529e-04 2.1938e-04 3.3594e-04 1.1455e-04
1.6125e+00 1.4585e-08 2.4006e-04 2.6544e-04 2.1961e-04 3.3607e-04 1.1405e-04
1.6187e+00 1.4573e-08 2.4047e-04 2.6570e-04 2.1981e-04 3.3684e-04 1.1370e-04
1.6250e+00 1.4572e-08 2.4120e-04 2.6615e-04 2.2027e-04 3.3688e-04 1.1335e-04
1.6313e+00 1.4580e-08 2.4194e-04 2.6703e-04 2.2069e-04 3.3745e-04 1.1314e-04
1.6375e+00 1.4596e-08 2.4271e-04 2.6810e-04 2.2160e-04 3.3793e-04 1.1303e-04
1.6438e+00 1.4621e-08 2.4331e-04 2.6933e-04 2.2258e-04 3.3876e-04 1.1318e-04
1.6500e+00 1.4653e-08 2.4342e-04 2.7060e-04 2.2370e-04 3.4040e-04 1.1317e-04
1.6563e+00 1.4691e-08 2.4337e-04 2.7109e-04 2.2495e-04 3.4216e-04 1.1314e-04
1.6625e+00 1.4735e-08 2.4354e-04 2.7162e-04 2.2612e-04 3.4414e-04 1.1320e-04
1.6687e+00 1.4780e-08 2.4410e-04 2.7233e-04 2.2729e-04 3.4602e-04 1.1322e-04
1.6750e+00 1.4827e-08 2.4479e-04 2.7328e-04 2.2812e-04 3.4738e-04 1.1299e-04
1.6812e+00 1.4873e-08 2.4565e-04 2.7454e-04 2.2894e-04 3.4925e-04 1.1268e-04
1.6875e+00 1.4918e-08 2.4652e-04 2.7507e-04 2.2952e-04 3.5001e-04 1.1291e-04
1.6938e+00 1.4961e-08 2.4713e-04 2.7545e-04 2.2960e-04 3.4899e-04 1.1280e-04
1.7000e+00 1.4998e-08 2.4755e-04 2.7606e-04 2.2919e-04 3.4969e-04 1.1248e-04
1.7063e+00 1.5027e-08 2.4753e-04 2.7649e-04 2.2912e-04 3.4882e-04 1.1239e-04
1.7125e+00 1.5045e-08 2.4715e-04 2.7609e-04 2.2980e-04 3.4827e-04 1.1203e-04
1.7188e+00 1.5052e-08 2.4656e-04 2.7565e-04 2.3068e-04 3.4713e-04 1.1169e-04
1.7250e+00 1.5045e-08 2.4621e-04 2.7517e-04 2.3144e-04 3.4756e-04 1.1165e-04
1.7312e+00 1.5026e-08 2.4602e-04 2.7499e-04 2.3246e-04 3.4789e-04 1.1138e-04
1.7375e+00 1.4994e-08 2.4568e-04 2.7502e-04 2.3281e-04 3.4781e-04 1.1143e-04
1.7437e+00 1.4951e-08 2.4561e-04 2.7500e-04 2.3382e-04 3.4787e-04 1.1127e-04
1.7500e+00 1.4899e-08 2.4567e-04 2.7482e-04 2.3438e-04 3.4697e-04 1.1060e-04
1.7563e+00 1.4841e-08 2.4582e-04 2.7511e-04 2.3391e-04 3.4680e-04 1.1034e-04
1.7625e+00 1.4776e-08 2.4611e-04 2.7555e-04 2.3364e-04 3.4551e-04 1.0959e-04
1.7688e+00 1.4705e-08 2.4597e-04 2.7609e-04 2.3276e-04 3.4465e-04 1.0898e-04
1.7750e+00 1.4634e-08 2.4569e-04 2.7663e-04 2.3195e-04 3.4384e-04 1.0825e-04
1.7813e+00 1.4565e-08 2.4587e-04 2.7728e-04 2.3111e-04 3.4284e-04 1.0736e-04
1.7875e+00 1.4501e-08 2.4607e-04 2.7816e-04 2.3066e-04 3.4268e-04 1.0663e-04
1.7937e+00 1.4441e-08 2.4568e-04 2.7871e-04 2.3072e-04 3.4183e-04 1.0615e-04
1.8000e+00 1.4387e-08 2.4547e-04 2.7843e-04 2.3080e-04 3.4180e-04 1.0576e-04
1.8062e+00 1.4338e-08 2.4547e-04 2.7764e-04 2.3123e-04 3.4210e-04 1.0503e-04
1.8125e+00 1.4295e-08 2.4548e-04 2.7690e-04 2.3144e-04 3.4139e-04 1.0432e-04
1.8188e+00 1.4259e-08 2.4530e-04 2.7642e-04 2.3138e-04 3.4241e-04 1.0391e-04
1.8250e+00 1.4229e-08 2.4530e-04 2.7595e-04 2.3135e-04 3.4248e-04 1.0361e-04
1.8313e+00 1.4206e-08 2.4559e-04 2.7553e-04 2.3170e-04 3.4320e-04 1.0376e-04
1.8375e+00 1.4192e-08 2.4607e-04 2.7545e-04 2.3221e-04 3.4446e-04 1.0355e-04
1.8438e+00 1.4186e-08 2.4624e-04 2.7519e-04 2.3271e-04 3.4573e-04 1.0363e-04
1.8500e+00 1.4188e-08 2.4604e-04 2.7479e-04 2.3306e-04 3.4628e-04 1.0350e-04
1.8562e+00 1.4201e-08 2.4596e-04 2.7455e-04 2.3399e-04 3.4700e-04 1.0395e-04
1.8625e+00 1.4223e-08 2.4634e-04 2.7460e-04 2.3438e-04 3.4665e-04 1.0414e-04
1.8687e+00 1.4255e-08 2.4685e-04 2.7528e-04 2.3535e-04 3.4740e-04 1.0447e-04
1.8750e+00 1.4295e-08 2.4762e-04 2.7571e-04 2.3608e-04 3.4948e-04 1.0467e-04
1.8813e+00 1.4345e-08 2.4828e-04 2.7588e-04 2.3741e-04 3.5169e-04 1.0480e-04
1.8875e+00 1.4402e-08 2.4906e-04 2.7607e-04 2.3894e-04 3.5422e-04 1.0505e-04
1.8938e+00 1.4462e-08 2.5017e-04 2.7665e-04 2.4043e-04 3.5664e-04 1.0534e-04
1.9000e+00 1.4528e-08 2.5152e-04 2.7834e-04 2.4194e-04 3.5962e-04 1.0525e-04
1.9063e+00 1.4596e-08 2.5284e-04 2.8075e-04 2.4481e-04 3.6459e-04 1.0499e-04
1.9125e+00 1.4663e-08 2.5441e-04 2.8313e-04 2.4768e-04 3.6899e-04 1.0459e-04
1.9187e+00 1.4730e-08 2.5591e-04 2.8567e-04 2.4960e-04 3.7327e-04 1.0442e-04
1.9250e+00 1.4793e-08 2.5817e-04 2.8798e-04 2.5178e-04 3.7704e-04 1.0394e-04
1.9312e+00 1.4853e-08 2.6013e-04 2.9001e-04 2.5454e-04 3.8002e-04 1.0353e-04
1.9375e+00 1.4909e-08 2.6169e-04 2.9223e-04 2.5685e-04 3.8283e-04 1.0333e-04
1.9438e+00 1.4954e-08 2.6325e-04 2.9399e-04 2.5882e-04 3.8529e-04 1.0322e-04
1.9500e+00 1.4990e-08 2.6485e-04 2.9545e-04 2.6145e-04 3.8808e-04 1.0314e-04
1.9563e+00 1.5012e-08 2.6603e-04 2.9670e-04 2.6368e-04 3.9206e-04 1.0314e-04
1.9625e+00 1.5022e-08 2.6694e-04 2.9759e-04 2.6603e-04 3.9486e-04 1.0318e-04
1.9688e+00 1.5017e-08 2.6763e-04 2.9834e-04 2.6703e-04 3.9527e-04 1.0355e-04
1.9750e+00 1.4997e-08 2.6792e-04 2.9873e-04 2.6763e-04 3.9498e-04 1.0338e-04
1.9812e+00 1.4965e-08 2.6863e-04 2.9933e-04 2.6863e-04 3.9643e-04 1.0366e-04
1.9875e+00 1.4923e-08 2.6936e-04 2.9998e-04 2.7006e-04 3.9789e-04 1.0405e-04
1.9937e+00 1.4871e-08 2.7008e-04 3.0065e-04 2.7106e-04 3.9953e-04 1.0423e-04
2.0000e+00 1.4811e-08 2.7017e-04 3.0138e-04 2.7163e-04 4.0065e-04 1.0433e-04
2.0063e+00 1.4746e-08 2.7018e-04 3.0206e-04 2.7251e-04 4.0198e-04 1.0431e-04
2.0125e+00 1.4680e-08 2.7008e-04 3.0305e-04 2.7311e-04 4.0268e-04 1.0426e-04
2.0187e+00 1.4613e-08 2.6937e-04 3.0429e-04 2.7419e-04 4.0378e-04 1.0417e-04
2.0250e+00 1.4544e-08 2.6853e-04 3.0566e-04 2.7508e-04 4.0552e-04 1.0439e-04
2.0313e+00 1.4473e-08 2.6766e-04 3.0707e-04 2.7623e-04 4.0706e-04 1.0496e-04
2.0375e+00 1.4403e-08 2.6740e-04 3.0805e-04 2.7702e-04 4.0914e-04 1.0510e-04
2.0438e+00 1.4335e-08 2.6782e-04 3.0909e-04 2.7833e-04 4.1155e-04 1.0491e-04
2.0500e+00 1.4270e-08 2.6885e-04 3.1030e-04 2.7883e-04 4.1535e-04 1.0465e-04
2.0562e+00 1.4208e-08 2.7022e-04 3.1124e-04 2.8096e-04 4.1886e-04 1.0448e-04
2.0625e+00 1.4148e-08 2.7150e-04 3.1192e-04 2.8283e-04 4.2130e-04 1.0417e-04
2.0688e+00 1.4092e-08 2.7259e-04 3.1273e-04 2.8508e-04 4.2331e-04 1.0356e-04
2.0750e+00 1.4039e-08 2.7379e-04 3.1314e-04 2.8744e-04 4.2611e-04 1.0325e-04
2.0812e+00 1.3987e-08 2.7464e-04 3.1342e-04 2.9053e-04 4.3035e-04 1.0281e-04
2.0875e+00 1.3940e-08 2.7527e-04 3.1379e-04 2.9297e-04 4.3156e-04 1.0269e-04
2.0938e+00 1.3894e-08 2.7575e-04 3.1385e-04 2.9452e-04 4.3272e-04 1.0234e-04
2.1000e+00 1.3848e-08 2.7622e-04 3.1378e-04 2.9591e-04 4.3571e-04 1.0156e-04
2.1063e+00 1.3803e-08 2.7653e-04 3.1374e-04 2.9682e-04 4.3725e-04 1.0147e-04
2.1125e+00 1.3760e-08 2.7670e-04 3.1376e-04 2.9721e-04 4.4008e-04 1.0113e-04
2.1187e+00 1.3722e-08 2.7703e-04 3.1389e-04 2.9835e-04 4.4069e-04 1.0125e-04
2.1250e+00 1.3688e-08 2.7731e-04 3.1392e-04 2.9953e-04 4.4140e-04 1.0106e-04
2.1313e+00 1.3661e-08 2.7793e-04 3.1432e-04 3.0019e-04 4.4268e-04 1.0086e-04
2.1375e+00 1.3642e-08 2.7804e-04 3.1474e-04 3.0124e-04 4.4387e-04 1.0134e-04
2.1437e+00 1.3634e-08 2.7829e-04 3.1488e-04 3.0276e-04 4.4533e-04 1.0164e-04
2.1500e+00 1.3638e-08 2.7945e-04 3.1487e-04 3.0424e-04 4.4450e-04 1.0207e-04
2.1563e+00 1.3655e-08 2.8068e-04 3.1465e-04 3.0516e-04 4.4493e-04 1.0219e-04
2.1625e+00 1.3684e-08 2.8167e-04 3.1422e-04 3.0507e-04 4.4525e-04 1.0259e-04
2.1688e+00 1.3727e-08 2.8146e-04 3.1410e-04 3.0542e-04 4.4479e-04 1.0281e-04
2.1750e+00 1.3779e-08 2.8099e-04 3.1419e-04 3.0615e-04 4.4498e-04 1.0304e-04
2.1812e+00 1.3841e-08 2.8046e-04 3.1412e-04 3.0618e-04 4.4700e-04 1.0341e-04
2.1875e+00 1.3912e-08 2.7985e-04 3.1420e-04 3.0625e-04 4.4801e-04 1.0370e-04
2.1938e+00 1.3992e-08 2.7933e-04 3.1423e-04 3.0704e-04 4.4776e-04 1.0356e-04
2.2000e+00 1.4078e-08 2.7887e-04 3.1443e-04 3.0701e-04 4.4826e-04 1.0385e-04
2.2062e+00 1.4167e-08 2.7850e-04 3.1477e-04 3.0842e-04 4.4984e-04 1.0366e-04
2.2125e+00 1.4261e-08 2.7891e-04 3.1490e-04 3.1087e-04 4.5166e-04 1.0328e-04
2.2188e+00 1.4351e-08 2.7940e-04 3.1518e-04 3.1199e-04 4.5346e-04 1.0333e-04
2.2250e+00 1.4440e-08 2.8009e-04 3.1544e-04 3.1437e-04 4.5562e-04 1.0265e-04
2.2313e+00 1.4529e-08 2.8089e-04 3.1595e-04 3.1665e-04 4.5835e-04 1.0214e-04
2.2375e+00 1.4616e-08 2.8107e-04 3.1672e-04 3.1850e-04 4.6143e-04 1.0186e-04
2.2437e+00 1.4698e-08 2.8128e-04 3.1755e-04 3.2027e-04 4.6329e-04 1.0145e-04
2.2500e+00 1.4774e-08 2.8153e-04 3.1853e-04 3.2272e-04 4.6550e-04 1.0136e-04
2.2563e+00 1.4843e-08 2.8221e-04 3.1977e-04 3.2436e-04 4.6812e-04 1.0151e-04
2.2625e+00 1.4905e-08 2.8317e-04 3.2070e-04 3.2652e-04 4.7098e-04 1.0146e-04
2.2687e+00 1.4952e-08 2.8415e-04 3.2155e-04 3.2966e-04 4.7444e-04 1.0134e-04
2.2750e+00 1.4986e-08 2.8548e-04 3.2227e-04 3.3242e-04 4.7763e-04 1.0095e-04
2.2813e+00 1.5007e-08 2.8695e-04 3.2298e-04 3.3515e-04 4.8258e-04 1.0071e-04
2.2875e+00 1.5015e-08 2.8859e-04 3.2422e-04 3.3896e-04 4.8841e-04 1.0052e-04
2.2938e+00 1.5009e-08 2.9055e-04 3.2522e-04 3.4372e-04 4.9416e-04 1.0056e-04
2.3000e+00 1.4991e-08 2.9278e-04 3.2646e-04 3.4808e-04 4.9864e-04 1.0018e-04
2.3062e+00 1.4961e-08 2.9485e-04 3.2839e-04 3.5242e-04 5.0397e-04 9.9854e-05
2.3125e+00 1.4920e-08 2.9666e-04 3.3074e-04 3.5680e-04 5.0983e-04 9.9495e-05
2.3188e+00 1.4870e-08 2.9840e-04 3.3299e-04 3.6153e-04 5.1554e-04 9.9391e-05
2.3250e+00 1.4814e-08 2.9976e-04 3.3548e-04 3.6628e-04 5.2049e-04 9.9217e-05
2.3312e+00 1.4756e-08 3.0060e-04 3.3811e-04 3.7093e-04 5.2575e-04 9.9358e-05
2.3375e+00 1.4695e-08 3.0076e-04 3.4050e-04 3.7450e-04 5.3082e-04 9.9448e-05
2.3438e+00 1.4633e-08 3.0082e-04 3.4310e-04 3.7730e-04 5.3579e-04 9.9242e-05
2.3500e+00 1.4570e-08 3.0089e-04 3.4582e-04 3.8053e-04 5.4012e-04 9.8941e-05
2.3563e+00 1.4507e-08 3.0109e-04 3.4854e-04 3.8246e-04 5.4496e-04 9.8695e-05
2.3625e+00 1.4444e-08 3.0139e-04 3.5121e-04 3.8460e-04 5.4979e-04 9.8731e-05
2.3687e+00 1.4381e-08 3.0175e-04 3.5344e-04 3.8662e-04 5.5336e-04 9.8965e-05
2.3750e+00 1.4318e-08 3.0215e-04 3.5592e-04 3.8941e-04 5.5623e-04 9.8566e-05
2.3813e+00 1.4257e-08 3.0286e-04 3.5828e-04 3.9303e-04 5.5920e-04 9.8211e-05
2.3875e+00 1.4201e-08 3.0399e-04 3.6024e-04 3.9640e-04 5.6276e-04 9.8171e-05
2.3937e+00 1.4151e-08 3.0548e-04 3.6206e-04 3.9924e-04 5.6633e-04 9.8205e-05
2.4000e+00 1.4108e-08 3.0718e-04 3.6400e-04 4.0290e-04 5.6773e-04 9.7943e-05
2.4063e+00 1.4071e-08 3.0834e-04 3.6542e-04 4.0438e-04 5.6966e-04 9.7973e-05
2.4125e+00 1.4039e-08 3.0901e-04 3.6647e-04 4.0548e-04 5.7164e-04 9.8007e-05
2.4188e+00 1.4008e-08 3.1008e-04 3.6722e-04 4.0789e-04 5.7187e-04 9.8107e-05
2.4250e+00 1.3977e-08 3.1184e-04 3.6804e-04 4.0995e-04 5.7322e-04 9.8049e-05
2.4312e+00 1.3945e-08 3.1337e-04 3.6917e-04 4.1211e-04 5.7513e-04 9.7935e-05
2.4375e+00 1.3911e-08 3.1479e-04 3.7041e-04 4.1433e-04 5.7795e-04 9.7997e-05
2.4438e+00 1.3872e-08 3.1665e-04 3.7209e-04 4.1709e-04 5.7975e-04 9.8106e-05
2.4500e+00 1.3829e-08 3.1877e-04 3.7378e-04 4.2094e-04 5.8181e-04 9.8482e-05
2.4562e+00 1.3781e-08 3.2057e-04 3.7557e-04 4.2259e-04 5.8317e-04 9.8565e-05
2.4625e+00 1.3728e-08 3.2182e-04 3.7728e-04 4.2397e-04 5.8426e-04 9.9290e-05
2.4688e+00 1.3671e-08 3.2277e-04 3.7928e-04 4.2594e-04 5.8554e-04 9.9835e-05
2.4750e+00 1.3609e-08 3.2350e-04 3.8116e-04 4.2809e-04 5.8584e-04 1.0015e-04
2.4813e+00 1.3545e-08 3.2450e-04 3.8263e-04 4.2932e-04 5.8662e-04 1.0032e-04
2.4875e+00 1.3481e-08 3.2551e-04 3.8386e-04 4.3096e-04 5.8705e-04 1.0038e-04
2.4937e+00 1.3416e-08 3.2669e-04 3.8478e-04 4.3190e-04 5.8748e-04 1.0090e-04
2.5000e+00 1.3354e-08 3.2760e-04 3.8581e-04 4.3205e-04 5.8886e-04 1.0186e-04
2.5063e+00 1.3292e-08 3.2792e-04 3.8678e-04 4.3352e-04 5.9036e-04 1.0291e-04
2.5125e+00 1.3234e-08 3.2804e-04 3.8775e-04 4.3591e-04 5.9129e-04 1.0373e-04
2.5187e+00 1.3181e-08 3.2774e-04 3.8824e-04 4.3808e-04 5.9200e-04 1.0389e-04
2.5250e+00 1.3135e-08 3.2758e-04 3.8846e-04 4.4014e-04 5.9338e-04 1.0402e-04
2.5313e+00 1.3098e-08 3.2805e-04 3.8904e-04 4.4125e-04 5.9528e-04 1.0444e-04
2.5375e+00 1.3069e-08 3.2868e-04 3.8953e-04 4.4150e-04 5.9444e-04 1.0463e-04
2.5438e+00 1.3047e-08 3.2926e-04 3.8964e-04 4.4158e-04 5.9447e-04 1.0522e-04
2.5500e+00 1.3032e-08 3.2921e-04 3.8984e-04 4.4171e-04 5.9513e-04 1.0592e-04
2.5562e+00 1.3025e-08 3.2845e-04 3.8989e-04 4.4179e-04 5.9487e-04 1.0640e-04
2.5625e+00 1.3024e-08 3.2761e-04 3.8960e-04 4.4109e-04 5.9514e-04 1.0718e-04
2.5688e+00 1.3031e-08 3.2664e-04 3.8941e-04 4.4197e-04 5.9610e-04 1.0798e-04
2.5750e+00 1.3044e-08 3.2539e-04 3.8834e-04 4.4283e-04 5.9738e-04 1.0902e-04
2.5812e+00 1.3066e-08 3.2446e-04 3.8617e-04 4.4444e-04 5.9776e-04 1.1032e-04
2.5875e+00 1.3099e-08 3.2401e-04 3.8499e-04 4.4559e-04 5.9838e-04 1.1142e-04
2.5938e+00 1.3144e-08 3.2408e-04 3.8439e-04 4.4888e-04 5.9900e-04 1.1181e-04
2.6000e+00 1.3201e-08 3.2417e-04 3.8356e-04 4.5139e-04 6.0135e-04 1.1241e-04
2.6063e+00 1.3271e-08 3.2444e-04 3.8300e-04 4.5532e-04 6.0541e-04 1.1314e-04
2.6125e+00 1.3354e-08 3.2494e-04 3.8238e-04 4.5861e-04 6.0803e-04 1.1297e-04
2.6187e+00 1.3446e-08 3.2501e-04 3.8150e-04 4.6171e-04 6.1033e-04 1.1317e-04
2.6250e+00 1.3544e-08 3.2509e-04 3.8043e-04 4.6255e-04 6.1457e-04 1.1325e-04
2.6313e+00 1.3646e-08 3.2520e-04 3.7960e-04 4.6309e-04 6.1760e-04 1.1290e-04
2.6375e+00 1.3751e-08 3.2537e-04 3.7807e-04 4.6204e-04 6.1986e-04 1.1272e-04
2.6437e+00 1.3854e-08 3.2517e-04 3.7611e-04 4.6266e-04 6.2229e-04 1.1272e-04
2.6500e+00 1.3960e-08 3.2498e-04 3.7434e-04 4.6120e-04 6.2433e-04 1.1245e-04
2.6563e+00 1.4066e-08 3.2450e-04 3.7270e-04 4.5983e-04 6.2555e-04 1.1195e-04
2.6625e+00 1.4172e-08 3.2384e-04 3.7061e-04 4.5953e-04 6.2612e-04 1.1156e-04
2.6688e+00 1.4277e-08 3.2306e-04 3.6860e-04 4.5857e-04 6.2646e-04 1.1088e-04
2.6750e+00 1.4383e-08 3.2224e-04 3.6610e-04 4.5751e-04 6.2531e-04 1.1052e-04
2.6812e+00 1.4485e-08 3.2198e-04 3.6376e-04 4.5625e-04 6.2323e-04 1.1043e-04
2.6875e+00 1.4585e-08 3.2179e-04 3.6170e-04 4.5657e-04 6.2258e-04 1.1040e-04
2.6938e+00 1.4677e-08 3.2195e-04 3.5990e-04 4.5761e-04 6.2256e-04 1.1039e-04
2.7000e+00 1.4759e-08 3.2205e-04 3.5835e-04 4.5810e-04 6.2183e-04 1.1040e-04
2.7062e+00 1.4834e-08 3.2223e-04 3.5736e-04 4.5755e-04 6.2097e-04 1.1042e-04
2.7125e+00 1.4899e-08 3.2282e-04 3.5673e-04 4.5700e-04 6.1958e-04 1.1050e-04
2.7188e+00 1.4953e-08 3.2308e-04 3.5698e-04 4.5619e-04 6.1780e-04 1.1054e-04
2.7250e+00 1.4992e-08 3.2349e-04 3.5775e-04 4.5482e-04 6.1853e-04 1.1057e-04
2.7313e+00 1.5019e-08 3.2374e-04 3.5880e-04 4.5400e-04 6.1962e-04 1.1056e-04
2.7375e+00 1.5032e-08 3.2370e-04 3.5966e-04 4.5485e-04 6.2101e-04 1.1059e-04
2.7437e+00 1.5032e-08 3.2372e-04 3.6079e-04 4.5727e-04 6.2448e-04 1.1062e-04
2.7500e+00 1.5019e-08 3.2396e-04 3.6222e-04 4.5873e-04 6.2580e-04 1.1073e-04
2.7563e+00 1.4995e-08 3.2431e-04 3.6403e-04 4.6051e-04 6.2853e-04 1.1063e-04
2.7625e+00 1.4961e-08 3.2444e-04 3.6573e-04 4.6240e-04 6.3133e-04 1.1068e-04
2.7687e+00 1.4917e-08 3.2468e-04 3.6753e-04 4.6595e-04 6.3370e-04 1.1064e-04
2.7750e+00 1.4866e-08 3.2521e-04 3.6974e-04 4.6972e-04 6.3702e-04 1.1064e-04
2.7813e+00 1.4807e-08 3.2615e-04 3.7180e-04 4.7345e-04 6.4158e-04 1.1055e-04
2.7875e+00 1.4741e-08 3.2721e-04 3.7373e-04 4.7828e-04 6.4683e-04 1.1057e-04
2.7938e+00 1.4674e-08 3.2814e-04 3.7546e-04 4.8322e-04 6.5119e-04 1.1052e-04
2.8000e+00 1.4603e-08 3.2937e-04 3.7724e-04 4.8688e-04 6.5580e-04 1.1058e-04
2.8062e+00 1.4529e-08 3.3051e-04 3.7941e-04 4.9055e-04 6.5740e-04 1.1059e-04
2.8125e+00 1.4453e-08 3.3167e-04 3.8154e-04 4.9398e-04 6.5992e-04 1.1064e-04
2.8188e+00 1.4375e-08 3.3248e-04 3.8355e-04 4.9579e-04 6.6153e-04 1.1057e-04
2.8250e+00 1.4297e-08 3.3335e-04 3.8568e-04 4.9713e-04 6.6454e-04 1.1060e-04
2.8312e+00 1.4220e-08 3.3421e-04 3.8805e-04 4.9968e-04 6.6868e-04 1.1055e-04
2.8375e+00 1.4141e-08 3.3517e-04 3.9003e-04 5.0314e-04 6.7143e-04 1.1038e-04
2.8438e+00 1.4064e-08 3.3596e-04 3.9195e-04 5.0723e-04 6.7526e-04 1.1024e-04
2.8500e+00 1.3990e-08 3.3621e-04 3.9362e-04 5.1057e-04 6.7824e-04 1.1015e-04
2.8563e+00 1.3922e-08 3.3672e-04 3.9527e-04 5.1446e-04 6.7916e-04 1.1015e-04
2.8625e+00 1.3862e-08 3.3762e-04 3.9702e-04 5.1720e-04 6.8044e-04 1.1015e-04
2.8687e+00 1.3813e-08 3.3872e-04 3.9880e-04 5.1880e-04 6.8144e-04 1.1015e-04
2.8750e+00 1.3772e-08 3.3957e-04 4.0030e-04 5.2086e-04 6.8256e-04 1.1021e-04
2.8813e+00 1.3740e-08 3.4014e-04 4.0096e-04 5.2276e-04 6.8174e-04 1.1031e-04
2.8875e+00 1.3716e-08 3.4067e-04 4.0147e-04 5.2408e-04 6.8185e-04 1.1033e-04
2.8937e+00 1.3698e-08 3.4148e-04 4.0194e-04 5.2585e-04 6.8125e-04 1.1025e-04
2.9000e+00 1.3686e-08 3.4244e-04 4.0239e-04 5.2756e-04 6.8043e-04 1.1022e-04
2.9063e+00 1.3679e-08 3.4325e-04 4.0342e-04 5.2779e-04 6.8098e-04 1.1024e-04
2.9125e+00 1.3676e-08 3.4423e-04 4.0477e-04 5.2868e-04 6.8216e-04 1.1013e-04
2.9188e+00 1.3676e-08 3.4522e-04 4.0618e-04 5.2916e-04 6.8312e-04 1.1009e-04
2.9250e+00 1.3679e-08 3.4644e-04 4.0772e-04 5.3076e-04 6.8517e-04 1.1005e-04
2.9312e+00 1.3685e-08 3.4756e-04 4.0942e-04 5.3369e-04 6.8686e-04 1.0998e-04
2.9375e+00 1.3690e-08 3.4898e-04 4.1125e-04 5.3663e-04 6.9079e-04 1.1001e-04
2.9438e+00 1.3693e-08 3.5074e-04 4.1392e-04 5.3918e-04 6.9422e-04 1.1012e-04
2.9500e+00 1.3694e-08 3.5215e-04 4.1662e-04 5.4207e-04 6.9870e-04 1.1032e-04
2.9562e+00 1.3692e-08 3.5330e-04 4.1889e-04 5.4643e-04 7.0484e-04 1.1041e-04
2.9625e+00 1.3685e-08 3.5430e-04 4.2083e-04 5.4922e-04 7.1189e-04 1.1048e-04
2.9688e+00 1.3672e-08 3.5554e-04 4.2319e-04 5.5357e-04 7.1856e-04 1.1052e-04
2.9750e+00 1.3654e-08 3.5739e-04 4.2608e-04 5.5851e-04 7.2605e-04 1.1061e-04
2.9813e+00 1.3630e-08 3.5899e-04 4.2931e-04 5.6306e-04 7.3194e-04 1.1076e-04
2.9875e+00 1.3600e-08 3.5995e-04 4.3257e-04 5.6739e-04 7.3734e-04 1.1091e-04
2.9937e+00 1.3563e-08 3.6092e-04 4.3577e-04 5.7125e-04 7.4076e-04 1.1110e-04
3.0000e+00 1.3521e-08 3.6233e-04 4.3888e-04 5.7252e-04 7.4436e-04 1.1119e-04


==> localized_nonra_errors_n12.txt <==
t hred_pApU hred_pAspU hred_pApUs hred_pAspUs red
0.0000e+00 7.7043e-04 7.7043e-04 7.7043e-04 7.7043e-04 7.7043e-04
6.2500e-03 7.7831e-04 7.7943e-04 7.7897e-04 7.7972e-04 7.7799e-04
1.2500e-02 8.0099e-04 8.0274e-04 8.0354e-04 8.0506e-04 7.9979e-04
1.8750e-02 8.3599e-04 8.3995e-04 8.4309e-04 8.4665e-04 8.3350e-04
2.5000e-02 8.8014e-04 8.8708e-04 8.8685e-04 9.0456e-04 8.7615e-04
3.1250e-02 9.3035e-04 9.4219e-04 9.3675e-04 9.7931e-04 9.2479e-04
3.7500e-02 9.8400e-04 9.9983e-04 9.9010e-04 1.0672e-03 9.7693e-04
4.3750e-02 1.0391e-03 1.0600e-03 1.0449e-03 1.1654e-03 1.0306e-03
5.0000e-02 1.0942e-03 1.1231e-03 1.1002e-03 1.2494e-03 1.0844e-03
5.6250e-02 1.1482e-03 1.1873e-03 1.1548e-03 1.3254e-03 1.1373e-03
6.2500e-02 1.2006e-03 1.2508e-03 1.2105e-03 1.4048e-03 1.1886e-03
6.8750e-02 1.2509e-03 1.3131e-03 1.2624e-03 1.4788e-03 1.2380e-03
7.5000e-02 1.2990e-03 1.3733e-03 1.3104e-03 1.5540e-03 1.2851e-03
8.1250e-02 1.3447e-03 1.4312e-03 1.3559e-03 1.6295e-03 1.3300e-03
8.7500e-02 1.3880e-03 1.4857e-03 1.3992e-03 1.6997e-03 1.3727e-03
9.3750e-02 1.4290e-03 1.5327e-03 1.4401e-03 1.7653e-03 1.4131e-03
1.0000e-01 1.4678e-03 1.5777e-03 1.4791e-03 1.8226e-03 1.4515e-03
1.0625e-01 1.5046e-03 1.6208e-03 1.5160e-03 1.8626e-03 1.4880e-03
1.1250e-01 1.5396e-03 1.6605e-03 1.5511e-03 1.9034e-03 1.5227e-03
1.1875e-01 1.5729e-03 1.6976e-03 1.5844e-03 1.9474e-03 1.5558e-03
1.2500e-01 1.6047e-03 1.7321e-03 1.6162e-03 1.9819e-03 1.5874e-03
1.3125e-01 1.6350e-03 1.7627e-03 1.6467e-03 2.0115e-03 1.6177e-03
1.3750e-01 1.6641e-03 1.7921e-03 1.6758e-03 2.0404e-03 1.6468e-03
1.4375e-01 1.6920e-03 1.8203e-03 1.7039e-03 2.0685e-03 1.6748e-03
1.5000e-01 1.7189e-03 1.8485e-03 1.7309e-03 2.0958e-03 1.7018e-03
1.5625e-01 1.7448e-03 1.8768e-03 1.7570e-03 2.1258e-03 1.7279e-03
1.6250e-01 1.7699e-03 1.9053e-03 1.7822e-03 2.1529e-03 1.7532e-03
1.6875e-01 1.7941e-03 1.9329e-03 1.8066e-03 2.1813e-03 1.7777e-03
1.7500e-01 1.8176e-03 1.9584e-03 1.8301e-03 2.2066e-03 1.8015e-03
1.8125e-01 1.8404e-03 1.9831e-03 1.8528e-03 2.2307e-03 1.8247e-03
1.8750e-01 1.8626e-03 2.0071e-03 1.8748e-03 2.2550e-03 1.8473e-03
1.9375e-01 1.8841e-03 2.0304e-03 1.8962e-03 2.2793e-03 1.8693e-03
2.0000e-01 1.9051e-03 2.0529e-03 1.9171e-03 2.3023e-03 1.8908e-03
2.0625e-01 1.9256e-03 2.0748e-03 1.9375e-03 2.3246e-03 1.9118e-03
2.1250e-01 1.9455e-03 2.0963e-03 1.9573e-03 2.3465e-03 1.9322e-03
2.1875e-01 1.9650e-03 2.1172e-03 1.9767e-03 2.3682e-03 1.9523e-03
2.2500e-01 1.9840e-03 2.1377e-03 1.9956e-03 2.3893e-03 1.9718e-03
2.3125e-01 2.0026e-03 2.1576e-03 2.0142e-03 2.4100e-03 1.9909e-03
2.3750e-01 2.0207e-03 2.1772e-03 2.0323e-03 2.4304e-03 2.0096e-03
2.4375e-01 2.0384e-03 2.1963e-03 2.0500e-03 2.4500e-03 2.0279e-03
2.5000e-01 2.0556e-03 2.2149e-03 2.0672e-03 2.4690e-03 2.0458e-03
2.5625e-01 2.0725e-03 2.2332e-03 2.0842e-03 2.4875e-03 2.0633e-03
2.6250e-01 2.0889e-03 2.2508e-03 2.1007e-03 2.5054e-03 2.0804e-03
2.6875e-01 2.1050e-03 2.2678e-03 2.1168e-03 2.5230e-03 2.0971e-03
2.7500e-01 2.1207e-03 2.2844e-03 2.1326e-03 2.5405e-03 2.1134e-03
2.8125e-01 2.1361e-03 2.3007e-03 2.1480e-03 2.5575e-03 2.1293e-03
2.8750e-01 2.1511e-03 2.3166e-03 2.1630e-03 2.5737e-03 2.1449e-03
2.9375e-01 2.1657e-03 2.3322e-03 2.1777e-03 2.5897e-03 2.1602e-03
3.0000e-01 2.1800e-03 2.3474e-03 2.1920e-03 2.6054e-03 2.1750e-03
3.0625e-01 2.1940e-03 2.3623e-03 2.2060e-03 2.6206e-03 2.1896e-03
3.1250e-01 2.2076e-03 2.3769e-03 2.2196e-03 2.6356e-03 2.2038e-03
3.1875e-01 2.2209e-03 2.3911e-03 2.2330e-03 2.6503e-03 2.2176e-03
3.2500e-01 2.2339e-03 2.4050e-03 2.2460e-03 2.6647e-03 2.2312e-03
3.3125e-01 2.2466e-03 2.4186e-03 2.2588e-03 2.6787e-03 2.2444e-03
3.3750e-01 2.2590e-03 2.4320e-03 2.2713e-03 2.6924e-03 2.2573e-03
3.4375e-01 2.2711e-03 2.4450e-03 2.2836e-03 2.7057e-03 2.2699e-03
3.5000e-01 2.2829e-03 2.4577e-03 2.2955e-03 2.7188e-03 2.2822e-03
3.5625e-01 2.2945e-03 2.4700e-03 2.3070e-03 2.7315e-03 2.2942e-03
3.6250e-01 2.3058e-03 2.4821e-03 2.3183e-03 2.7440e-03 2.3059e-03
3.6875e-01 2.3168e-03 2.4942e-03 2.3295e-03 2.7564e-03 2.3173e-03
3.7500e-01 2.3276e-03 2.5062e-03 2.3403e-03 2.7684e-03 2.3285e-03
3.8125e-01 2.3381e-03 2.5181e-03 2.3509e-03 2.7802e-03 2.3394e-03
3.8750e-01 2.3484e-03 2.5300e-03 2.3612e-03 2.7918e-03 2.3500e-03
3.9375e-01 2.3585e-03 2.5417e-03 2.3713e-03 2.8031e-03 2.3604e-03
4.0000e-01 2.3683e-03 2.5534e-03 2.3811e-03 2.8140e-03 2.3705e-03
4.0625e-01 2.3779e-03 2.5650e-03 2.3908e-03 2.8250e-03 2.3804e-03
4.1250e-01 2.3873e-03 2.5764e-03 2.4002e-03 2.8357e-03 2.3901e-03
4.1875e-01 2.3965e-03 2.5870e-03 2.4093e-03 2.8462e-03 2.3995e-03
4.2500e-01 2.4055e-03 2.5975e-03 2.4182e-03 2.8565e-03 2.4087e-03
4.3125e-01 2.4143e-03 2.6079e-03 2.4269e-03 2.8667e-03 2.4176e-03
4.3750e-01 2.4229e-03 2.6181e-03 2.4355e-03 2.8763e-03 2.4264e-03
4.4375e-01 2.4314e-03 2.6288e-03 2.4439e-03 2.8857e-03 2.4350e-03
4.5000e-01 2.4396e-03 2.6397e-03 2.4521e-03 2.8950e-03 2.4433e-03
4.5625e-01 2.4477e-03 2.6505e-03 2.4601e-03 2.9041e-03 2.4515e-03
4.6250e-01 2.4556e-03 2.6609e-03 2.4679e-03 2.9133e-03 2.4595e-03
4.6875e-01 2.4633e-03 2.6715e-03 2.4755e-03 2.9224e-03 2.4673e-03
4.7500e-01 2.4709e-03 2.6819e-03 2.4829e-03 2.9313e-03 2.4749e-03
4.8125e-01 2.4783e-03 2.6923e-03 2.4902e-03 2.9399e-03 2.4823e-03
4.8750e-01 2.4856e-03 2.7026e-03 2.4973e-03 2.9488e-03 2.4896e-03
4.9375e-01 2.4928e-03 2.7129e-03 2.5043e-03 2.9575e-03 2.4967e-03
5.0000e-01 2.4997e-03 2.7231e-03 2.5111e-03 2.9665e-03 2.5036e-03
5.0625e-01 2.5066e-03 2.7332e-03 2.5178e-03 2.9753e-03 2.5104e-03
5.1250e-01 2.5133e-03 2.7433e-03 2.5244e-03 2.9840e-03 2.5170e-03
5.1875e-01 2.5198e-03 2.7521e-03 2.5308e-03 2.9923e-03 2.5235e-03
5.2500e-01 2.5263e-03 2.7607e-03 2.5371e-03 3.0005e-03 2.5299e-03
5.3125e-01 2.5326e-03 2.7692e-03 2.5433e-03 3.0086e-03 2.5361e-03
5.3750e-01 2.5388e-03 2.7775e-03 2.5493e-03 3.0165e-03 2.5421e-03
5.4375e-01 2.5449e-03 2.7857e-03 2.5552e-03 3.0247e-03 2.5480e-03
5.5000e-01 2.5509e-03 2.7938e-03 2.5610e-03 3.0332e-03 2.5539e-03
5.5625e-01 2.5567e-03 2.8018e-03 2.5667e-03 3.0415e-03 2.5595e-03
5.6250e-01 2.5624e-03 2.8097e-03 2.5722e-03 3.0496e-03 2.5651e-03
5.6875e-01 2.5681e-03 2.8174e-03 2.5777e-03 3.0579e-03 2.5705e-03
5.7500e-01 2.5736e-03 2.8250e-03 2.5830e-03 3.0659e-03 2.5758e-03
5.8125e-01 2.5790e-03 2.8324e-03 2.5883e-03 3.0737e-03 2.5811e-03
5.8750e-01 2.5843e-03 2.8395e-03 2.5934e-03 3.0815e-03 2.5862e-03
5.9375e-01 2.5895e-03 2.8464e-03 2.5984e-03 3.0892e-03 2.5911e-03
6.0000e-01 2.5946e-03 2.8532e-03 2.6034e-03 3.0968e-03 2.5960e-03
6.0625e-01 2.5997e-03 2.8598e-03 2.6083e-03 3.1043e-03 2.6008e-03
6.1250e-01 2.6046e-03 2.8663e-03 2.6130e-03 3.1117e-03 2.6055e-03
6.1875e-01 2.6094e-03 2.8727e-03 2.6178e-03 3.1192e-03 2.6101e-03
6.2500e-01 2.6142e-03 2.8789e-03 2.6223e-03 3.1266e-03 2.6146e-03
6.3125e-01 2.6188e-03 2.8850e-03 2.6269e-03 3.1337e-03 2.6190e-03
6.3750e-01 2.6234e-03 2.8910e-03 2.6313e-03 3.1408e-03 2.6233e-03
6.4375e-01 2.6279e-03 2.8968e-03 2.6357e-03 3.1476e-03 2.6275e-03
6.5000e-01 2.6323e-03 2.9026e-03 2.6399e-03 3.1540e-03 2.6317e-03
6.5625e-01 2.6366e-03 2.9084e-03 2.6441e-03 3.1609e-03 2.6357e-03
6.6250e-01 2.6409e-03 2.9140e-03 2.6482e-03 3.1676e-03 2.6397e-03
6.6875e-01 2.6451e-03 2.9196e-03 2.6523e-03 3.1729e-03 2.6436e-03
6.7500e-01 2.6492e-03 2.9251e-03 2.6563e-03 3.1782e-03 2.6474e-03
6.8125e-01 2.6532e-03 2.9306e-03 2.6602e-03 3.1834e-03 2.6512e-03
6.8750e-01 2.6571e-03 2.9359e-03 2.6640e-03 3.1886e-03 2.6548e-03
6.9375e-01 2.6610e-03 2.9410e-03 2.6678e-03 3.1935e-03 2.6585e-03
7.0000e-01 2.6649e-03 2.9460e-03 2.6715e-03 3.1984e-03 2.6620e-03
7.0625e-01 2.6686e-03 2.9507e-03 2.6752e-03 3.2030e-03 2.6655e-03
7.1250e-01 2.6723e-03 2.9553e-03 2.6789e-03 3.2074e-03 2.6689e-03
7.1875e-01 2.6759e-03 2.9597e-03 2.6824e-03 3.2116e-03 2.6722e-03
7.2500e-01 2.6795e-03 2.9640e-03 2.6859e-03 3.2159e-03 2.6755e-03
7.3125e-01 2.6829e-03 2.9682e-03 2.6895e-03 3.2203e-03 2.6787e-03
7.3750e-01 2.6864e-03 2.9724e-03 2.6929e-03 3.2243e-03 2.6819e-03
7.4375e-01 2.6897e-03 2.9764e-03 2.6964e-03 3.2284e-03 2.6850e-03
7.5000e-01 2.6930e-03 2.9803e-03 2.6998e-03 3.2325e-03 2.6881e-03
7.5625e-01 2.6963e-03 2.9842e-03 2.7031e-03 3.2366e-03 2.6911e-03
7.6250e-01 2.6995e-03 2.9880e-03 2.7064e-03 3.2406e-03 2.6940e-03
7.6875e-01 2.7026e-03 2.9917e-03 2.7097e-03 3.2447e-03 2.6969e-03
7.7500e-01 2.7057e-03 2.9953e-03 2.7130e-03 3.2485e-03 2.6998e-03
7.8125e-01 2.7088e-03 2.9989e-03 2.7162e-03 3.2523e-03 2.7026e-03
7.8750e-01 2.7118e-03 3.0024e-03 2.7194e-03 3.2560e-03 2.7054e-03
7.9375e-01 2.7148e-03 3.0059e-03 2.7225e-03 3.2597e-03 2.7081e-03
8.0000e-01 2.7177e-03 3.0093e-03 2.7256e-03 3.2633e-03 2.7108e-03
8.0625e-01 2.7206e-03 3.0127e-03 2.7288e-03 3.2671e-03 2.7135e-03
8.1250e-01 2.7234e-03 3.0160e-03 2.7319e-03 3.2709e-03 2.7161e-03
8.1875e-01 2.7262e-03 3.0192e-03 2.7351e-03 3.2747e-03 2.7187e-03
8.2500e-01 2.7290e-03 3.0223e-03 2.7382e-03 3.2784e-03 2.7213e-03
8.3125e-01 2.7318e-03 3.0254e-03 2.7414e-03 3.2820e-03 2.7238e-03
8.3750e-01 2.7345e-03 3.0284e-03 2.7445e-03 3.2856e-03 2.7263e-03
8.4375e-01 2.7372e-03 3.0314e-03 2.7477e-03 3.2892e-03 2.7288e-03
8.5000e-01 2.7398e-03 3.0344e-03 2.7510e-03 3.2928e-03 2.7312e-03
8.5625e-01 2.7424e-03 3.0373e-03 2.7543e-03 3.2961e-03 2.7336e-03
8.6250e-01 2.7450e-03 3.0401e-03 2.7576e-03 3.2995e-03 2.7360e-03
8.6875e-01 2.7476e-03 3.0429e-03 2.7608e-03 3.3028e-03 2.7384e-03
8.7500e-01 2.7502e-03 3.0457e-03 2.7642e-03 3.3062e-03 2.7408e-03
8.8125e-01 2.7527e-03 3.0485e-03 2.7676e-03 3.3096e-03 2.7431e-03
8.8750e-01 2.7552e-03 3.0512e-03 2.7710e-03 3.3130e-03 2.7454e-03
8.9375e-01 2.7576e-03 3.0538e-03 2.7745e-03 3.3163e-03 2.7477e-03
9.0000e-01 2.7600e-03 3.0563e-03 2.7780e-03 3.3197e-03 2.7500e-03
9.0625e-01 2.7624e-03 3.0589e-03 2.7815e-03 3.3232e-03 2.7523e-03
9.1250e-01 2.7648e-03 3.0614e-03 2.7850e-03 3.3266e-03 2.7545e-03
9.1875e-01 2.7672e-03 3.0638e-03 2.7887e-03 3.3299e-03 2.7567e-03
9.2500e-01 2.7696e-03 3.0662e-03 2.7923e-03 3.3332e-03 2.7590e-03
9.3125e-01 2.7720e-03 3.0686e-03 2.7960e-03 3.3368e-03 2.7612e-03
9.3750e-01 2.7743e-03 3.0711e-03 2.7997e-03 3.3400e-03 2.7633e-03
9.4375e-01 2.7766e-03 3.0737e-03 2.8035e-03 3.3433e-03 2.7655e-03
9.5000e-01 2.7789e-03 3.0762e-03 2.8075e-03 3.3467e-03 2.7677e-03
9.5625e-01 2.7812e-03 3.0787e-03 2.8115e-03 3.3500e-03 2.7699e-03
9.6250e-01 2.7835e-03 3.0812e-03 2.8154e-03 3.3534e-03 2.7721e-03
9.6875e-01 2.7858e-03 3.0837e-03 2.8195e-03 3.3568e-03 2.7742e-03
9.7500e-01 2.7880e-03 3.0862e-03 2.8237e-03 3.3606e-03 2.7764e-03
9.8125e-01 2.7903e-03 3.0886e-03 2.8277e-03 3.3641e-03 2.7785e-03
9.8750e-01 2.7925e-03 3.0911e-03 2.8318e-03 3.3675e-03 2.7806e-03
9.9375e-01 2.7947e-03 3.0935e-03 2.8360e-03 3.3711e-03 2.7826e-03
1.0000e+00 2.7969e-03 3.0959e-03 2.8403e-03 3.3747e-03 2.7847e-03
1.0063e+00 2.7991e-03 3.0984e-03 2.8447e-03 3.3784e-03 2.7868e-03
1.0125e+00 2.8013e-03 3.1009e-03 2.8491e-03 3.3823e-03 2.7890e-03
1.0188e+00 2.8035e-03 3.1035e-03 2.8538e-03 3.3862e-03 2.7911e-03
1.0250e+00 2.8057e-03 3.1061e-03 2.8585e-03 3.3901e-03 2.7933e-03
1.0313e+00 2.8079e-03 3.1089e-03 2.8633e-03 3.3943e-03 2.7955e-03
1.0375e+00 2.8100e-03 3.1115e-03 2.8680e-03 3.3985e-03 2.7977e-03
1.0437e+00 2.8122e-03 3.1140e-03 2.8726e-03 3.4027e-03 2.7997e-03
1.0500e+00 2.8144e-03 3.1164e-03 2.8774e-03 3.4070e-03 2.8017e-03
1.0562e+00 2.8164e-03 3.1189e-03 2.8821e-03 3.4110e-03 2.8037e-03
1.0625e+00 2.8184e-03 3.1213e-03 2.8871e-03 3.4152e-03 2.8056e-03
1.0688e+00 2.8204e-03 3.1237e-03 2.8919e-03 3.4197e-03 2.8076e-03
1.0750e+00 2.8225e-03 3.1263e-03 2.8971e-03 3.4240e-03 2.8096e-03
1.0813e+00 2.8247e-03 3.1290e-03 2.9024e-03 3.4287e-03 2.8117e-03
1.0875e+00 2.8269e-03 3.1319e-03 2.9076e-03 3.4339e-03 2.8140e-03
1.0938e+00 2.8293e-03 3.1349e-03 2.9132e-03 3.4389e-03 2.8162e-03
1.1000e+00 2.8317e-03 3.1380e-03 2.9192e-03 3.4436e-03 2.8185e-03
1.1062e+00 2.8341e-03 3.1410e-03 2.9248e-03 3.4481e-03 2.8208e-03
1.1125e+00 2.8364e-03 3.1439e-03 2.9304e-03 3.4524e-03 2.8230e-03
1.1187e+00 2.8386e-03 3.1466e-03 2.9364e-03 3.4564e-03 2.8251e-03
1.1250e+00 2.8407e-03 3.1489e-03 2.9425e-03 3.4604e-03 2.8270e-03
1.1313e+00 2.8427e-03 3.1511e-03 2.9487e-03 3.4641e-03 2.8288e-03
1.1375e+00 2.8445e-03 3.1531e-03 2.9552e-03 3.4677e-03 2.8305e-03
1.1438e+00 2.8464e-03 3.1550e-03 2.9617e-03 3.4715e-03 2.8322e-03
1.1500e+00 2.8481e-03 3.1570e-03 2.9684e-03 3.4752e-03 2.8340e-03
1.1563e+00 2.8499e-03 3.1592e-03 2.9752e-03 3.4793e-03 2.8358e-03
1.1625e+00 2.8519e-03 3.1616e-03 2.9821e-03 3.4837e-03 2.8378e-03
1.1687e+00 2.8540e-03 3.1642e-03 2.9894e-03 3.4883e-03 2.8399e-03
1.1750e+00 2.8563e-03 3.1671e-03 2.9969e-03 3.4932e-03 2.8422e-03
1.1812e+00 2.8587e-03 3.1703e-03 3.0044e-03 3.4983e-03 2.8447e-03
1.1875e+00 2.8612e-03 3.1736e-03 3.0120e-03 3.5034e-03 2.8471e-03
1.1938e+00 2.8636e-03 3.1769e-03 3.0197e-03 3.5085e-03 2.8496e-03
1.2000e+00 2.8660e-03 3.1801e-03 3.0275e-03 3.5136e-03 2.8519e-03
1.2063e+00 2.8682e-03 3.1831e-03 3.0353e-03 3.5184e-03 2.8541e-03
1.2125e+00 2.8703e-03 3.1857e-03 3.0431e-03 3.5229e-03 2.8561e-03
1.2188e+00 2.8720e-03 3.1879e-03 3.0509e-03 3.5269e-03 2.8578e-03
1.2250e+00 2.8735e-03 3.1899e-03 3.0584e-03 3.5307e-03 2.8593e-03
1.2312e+00 2.8748e-03 3.1915e-03 3.0659e-03 3.5343e-03 2.8606e-03
1.2375e+00 2.8761e-03 3.1929e-03 3.0732e-03 3.5380e-03 2.8619e-03
1.2437e+00 2.8773e-03 3.1943e-03 3.0803e-03 3.5417e-03 2.8631e-03
1.2500e+00 2.8786e-03 3.1958e-03 3.0877e-03 3.5454e-03 2.8644e-03
1.2563e+00 2.8801e-03 3.1978e-03 3.0945e-03 3.5495e-03 2.8658e-03
1.2625e+00 2.8819e-03 3.2002e-03 3.1019e-03 3.5539e-03 2.8675e-03
1.2688e+00 2.8839e-03 3.2031e-03 3.1093e-03 3.5587e-03 2.8694e-03
1.2750e+00 2.8861e-03 3.2063e-03 3.1151e-03 3.5632e-03 2.8716e-03
1.2813e+00 2.8886e-03 3.2095e-03 3.1206e-03 3.5681e-03 2.8740e-03
1.2875e+00 2.8911e-03 3.2131e-03 3.1262e-03 3.5732e-03 2.8766e-03
1.2937e+00 2.8937e-03 3.2170e-03 3.1318e-03 3.5785e-03 2.8792e-03
1.3000e+00 2.8963e-03 3.2209e-03 3.1369e-03 3.5838e-03 2.8819e-03
1.3062e+00 2.8988e-03 3.2247e-03 3.1424e-03 3.5890e-03 2.8845e-03
1.3125e+00 2.9013e-03 3.2283e-03 3.1475e-03 3.5938e-03 2.8869e-03
1.3188e+00 2.9035e-03 3.2314e-03 3.1524e-03 3.5984e-03 2.8890e-03
1.3250e+00 2.9054e-03 3.2340e-03 3.1571e-03 3.6028e-03 2.8907e-03
1.3313e+00 2.9069e-03 3.2361e-03 3.1615e-03 3.6069e-03 2.8922e-03
1.3375e+00 2.9083e-03 3.2377e-03 3.1656e-03 3.6105e-03 2.8933e-03
1.3438e+00 2.9093e-03 3.2390e-03 3.1701e-03 3.6139e-03 2.8941e-03
1.3500e+00 2.9102e-03 3.2399e-03 3.1740e-03 3.6171e-03 2.8947e-03
1.3562e+00 2.9109e-03 3.2406e-03 3.1776e-03 3.6199e-03 2.8952e-03
1.3625e+00 2.9116e-03 3.2414e-03 3.1812e-03 3.6229e-03 2.8957e-03
1.3687e+00 2.9124e-03 3.2421e-03 3.1849e-03 3.6256e-03 2.8962e-03
1.3750e+00 2.9132e-03 3.2429e-03 3.1892e-03 3.6287e-03 2.8969e-03
1.3813e+00 2.9142e-03 3.2441e-03 3.1934e-03 3.6319e-03 2.8978e-03
1.3875e+00 2.9155e-03 3.2458e-03 3.1979e-03 3.6351e-03 2.8990e-03
1.3938e+00 2.9172e-03 3.2479e-03 3.2030e-03 3.6385e-03 2.9006e-03
1.4000e+00 2.9192e-03 3.2506e-03 3.2081e-03 3.6423e-03 2.9026e-03
1.4063e+00 2.9213e-03 3.2537e-03 3.2127e-03 3.6464e-03 2.9049e-03
1.4125e+00 2.9237e-03 3.2571e-03 3.2174e-03 3.6510e-03 2.9074e-03
1.4187e+00 2.9263e-03 3.2608e-03 3.2224e-03 3.6555e-03 2.9102e-03
1.4250e+00 2.9288e-03 3.2646e-03 3.2271e-03 3.6605e-03 2.9131e-03
1.4312e+00 2.9314e-03 3.2687e-03 3.2324e-03 3.6660e-03 2.9160e-03
1.4375e+00 2.9341e-03 3.2727e-03 3.2372e-03 3.6716e-03 2.9188e-03
1.4438e+00 2.9367e-03 3.2766e-03 3.2420e-03 3.6770e-03 2.9214e-03
1.4500e+00 2.9390e-03 3.2803e-03 3.2468e-03 3.6817e-03 2.9238e-03
1.4563e+00 2.9411e-03 3.2836e-03 3.2507e-03 3.6862e-03 2.9259e-03
1.4625e+00 2.9428e-03 3.2864e-03 3.2540e-03 3.6907e-03 2.9276e-03
1.4688e+00 2.9442e-03 3.2887e-03 3.2583e-03 3.6951e-03 2.9289e-03
1.4750e+00 2.9454e-03 3.2903e-03 3.2621e-03 3.6989e-03 2.9298e-03
1.4812e+00 2.9461e-03 3.2915e-03 3.2641e-03 3.7018e-03 2.9303e-03
1.4875e+00 2.9465e-03 3.2922e-03 3.2659e-03 3.7038e-03 2.9304e-03
1.4937e+00 2.9467e-03 3.2926e-03 3.2674e-03 3.7053e-03 2.9304e-03
1.5000e+00 2.9468e-03 3.2927e-03 3.2689e-03 3.7066e-03 2.9301e-03
1.5063e+00 2.9467e-03 3.2927e-03 3.2700e-03 3.7078e-03 2.9297e-03
1.5125e+00 2.9467e-03 3.2927e-03 3.2710e-03 3.7083e-03 2.9293e-03
1.5188e+00 2.9467e-03 3.2926e-03 3.2721e-03 3.7092e-03 2.9290e-03
1.5250e+00 2.9468e-03 3.2927e-03 3.2732e-03 3.7109e-03 2.9289e-03
1.5313e+00 2.9472e-03 3.2930e-03 3.2744e-03 3.7124e-03 2.9290e-03
1.5375e+00 2.9479e-03 3.2936e-03 3.2757e-03 3.7141e-03 2.9295e-03
1.5437e+00 2.9490e-03 3.2945e-03 3.2772e-03 3.7163e-03 2.9302e-03
1.5500e+00 2.9502e-03 3.2959e-03 3.2795e-03 3.7181e-03 2.9314e-03
1.5562e+00 2.9516e-03 3.2976e-03 3.2817e-03 3.7202e-03 2.9330e-03
1.5625e+00 2.9532e-03 3.2998e-03 3.2840e-03 3.7226e-03 2.9349e-03
1.5688e+00 2.9550e-03 3.3025e-03 3.2866e-03 3.7250e-03 2.9372e-03
1.5750e+00 2.9572e-03 3.3056e-03 3.2896e-03 3.7280e-03 2.9398e-03
1.5813e+00 2.9597e-03 3.3090e-03 3.2929e-03 3.7318e-03 2.9426e-03
1.5875e+00 2.9624e-03 3.3125e-03 3.2961e-03 3.7363e-03 2.9455e-03
1.5938e+00 2.9651e-03 3.3162e-03 3.2995e-03 3.7413e-03 2.9486e-03
1.6000e+00 2.9678e-03 3.3199e-03 3.3030e-03 3.7457e-03 2.9515e-03
1.6062e+00 2.9705e-03 3.3237e-03 3.3064e-03 3.7498e-03 2.9544e-03
1.6125e+00 2.9732e-03 3.3273e-03 3.3097e-03 3.7536e-03 2.9571e-03
1.6187e+00 2.9756e-03 3.3308e-03 3.3126e-03 3.7569e-03 2.9596e-03
1.6250e+00 2.9777e-03 3.3338e-03 3.3152e-03 3.7599e-03 2.9619e-03
1.6313e+00 2.9794e-03 3.3367e-03 3.3172e-03 3.7626e-03 2.9638e-03
1.6375e+00 2.9808e-03 3.3390e-03 3.3192e-03 3.7650e-03 2.9654e-03
1.6438e+00 2.9821e-03 3.3410e-03 3.3212e-03 3.7676e-03 2.9666e-03
1.6500e+00 2.9830e-03 3.3426e-03 3.3232e-03 3.7697e-03 2.9675e-03
1.6563e+00 2.9837e-03 3.3439e-03 3.3251e-03 3.7716e-03 2.9681e-03
1.6625e+00 2.9843e-03 3.3448e-03 3.3265e-03 3.7735e-03 2.9683e-03
1.6687e+00 2.9846e-03 3.3452e-03 3.3283e-03 3.7747e-03 2.9682e-03
1.6750e+00 2.9847e-03 3.3454e-03 3.3296e-03 3.7757e-03 2.9678e-03
1.6812e+00 2.9847e-03 3.3453e-03 3.3306e-03 3.7762e-03 2.9672e-03
1.6875e+00 2.9845e-03 3.3448e-03 3.3316e-03 3.7764e-03 2.9664e-03
1.6938e+00 2.9842e-03 3.3440e-03 3.3326e-03 3.7766e-03 2.9655e-03
1.7000e+00 2.9840e-03 3.3431e-03 3.3333e-03 3.7763e-03 2.9645e-03
1.7063e+00 2.9838e-03 3.3420e-03 3.3340e-03 3.7757e-03 2.9636e-03
1.7125e+00 2.9836e-03 3.3411e-03 3.3347e-03 3.7751e-03 2.9628e-03
1.7188e+00 2.9835e-03 3.3403e-03 3.3350e-03 3.7747e-03 2.9622e-03
1.7250e+00 2.9836e-03 3.3396e-03 3.3356e-03 3.7744e-03 2.9618e-03
1.7312e+00 2.9839e-03 3.3393e-03 3.3363e-03 3.7744e-03 2.9618e-03
1.7375e+00 2.9844e-03 3.3391e-03 3.3365e-03 3.7748e-03 2.9621e-03
1.7437e+00 2.9852e-03 3.3394e-03 3.3371e-03 3.7753e-03 2.9627e-03
1.7500e+00 2.9862e-03 3.3398e-03 3.3384e-03 3.7766e-03 2.9637e-03
1.7563e+00 2.9877e-03 3.3407e-03 3.3397e-03 3.7780e-03 2.9651e-03
1.7625e+00 2.9895e-03 3.3422e-03 3.3413e-03 3.7800e-03 2.9668e-03
1.7688e+00 2.9916e-03 3.3439e-03 3.3433e-03 3.7819e-03 2.9687e-03
1.7750e+00 2.9938e-03 3.3460e-03 3.3461e-03 3.7836e-03 2.9709e-03
1.7813e+00 2.9963e-03 3.3484e-03 3.3485e-03 3.7857e-03 2.9733e-03
1.7875e+00 2.9988e-03 3.3511e-03 3.3512e-03 3.7882e-03 2.9758e-03
1.7937e+00 3.0014e-03 3.3538e-03 3.3541e-03 3.7909e-03 2.9785e-03
1.8000e+00 3.0041e-03 3.3567e-03 3.3572e-03 3.7935e-03 2.9812e-03
1.8062e+00 3.0069e-03 3.3596e-03 3.3602e-03 3.7968e-03 2.9839e-03
1.8125e+00 3.0095e-03 3.3628e-03 3.3634e-03 3.8006e-03 2.9866e-03
1.8188e+00 3.0121e-03 3.3661e-03 3.3669e-03 3.8042e-03 2.9894e-03
1.8250e+00 3.0147e-03 3.3693e-03 3.3700e-03 3.8077e-03 2.9921e-03
1.8313e+00 3.0173e-03 3.3725e-03 3.3730e-03 3.8109e-03 2.9947e-03
1.8375e+00 3.0199e-03 3.3757e-03 3.3767e-03 3.8150e-03 2.9972e-03
1.8438e+00 3.0225e-03 3.3789e-03 3.3805e-03 3.8186e-03 2.9997e-03
1.8500e+00 3.0251e-03 3.3818e-03 3.3840e-03 3.8226e-03 3.0020e-03
1.8562e+00 3.0274e-03 3.3845e-03 3.3867e-03 3.8259e-03 3.0041e-03
1.8625e+00 3.0296e-03 3.3869e-03 3.3899e-03 3.8294e-03 3.0060e-03
1.8687e+00 3.0316e-03 3.3890e-03 3.3926e-03 3.8326e-03 3.0076e-03
1.8750e+00 3.0331e-03 3.3908e-03 3.3951e-03 3.8356e-03 3.0090e-03
1.8813e+00 3.0343e-03 3.3924e-03 3.3974e-03 3.8388e-03 3.0101e-03
1.8875e+00 3.0352e-03 3.3938e-03 3.3988e-03 3.8414e-03 3.0109e-03
1.8938e+00 3.0360e-03 3.3949e-03 3.4005e-03 3.8431e-03 3.0113e-03
1.9000e+00 3.0366e-03 3.3957e-03 3.4016e-03 3.8444e-03 3.0115e-03
1.9063e+00 3.0370e-03 3.3960e-03 3.4022e-03 3.8458e-03 3.0113e-03
1.9125e+00 3.0371e-03 3.3960e-03 3.4028e-03 3.8465e-03 3.0109e-03
1.9187e+00 3.0370e-03 3.3956e-03 3.4034e-03 3.8466e-03 3.0102e-03
1.9250e+00 3.0370e-03 3.3951e-03 3.4033e-03 3.8473e-03 3.0094e-03
1.9312e+00 3.0369e-03 3.3944e-03 3.4033e-03 3.8481e-03 3.0084e-03
1.9375e+00 3.0368e-03 3.3935e-03 3.4033e-03 3.8485e-03 3.0074e-03
1.9438e+00 3.0366e-03 3.3925e-03 3.4037e-03 3.8493e-03 3.0064e-03
1.9500e+00 3.0364e-03 3.3917e-03 3.4042e-03 3.8501e-03 3.0054e-03
1.9563e+00 3.0362e-03 3.3909e-03 3.4041e-03 3.8509e-03 3.0045e-03
1.9625e+00 3.0362e-03 3.3902e-03 3.4042e-03 3.8519e-03 3.0038e-03
1.9688e+00 3.0363e-03 3.3897e-03 3.4039e-03 3.8528e-03 3.0033e-03
1.9750e+00 3.0364e-03 3.3896e-03 3.4037e-03 3.8547e-03 3.0030e-03
1.9812e+00 3.0367e-03 3.3897e-03 3.4039e-03 3.8561e-03 3.0029e-03
1.9875e+00 3.0372e-03 3.3901e-03 3.4054e-03 3.8573e-03 3.0031e-03
1.9937e+00 3.0379e-03 3.3907e-03 3.4065e-03 3.8585e-03 3.0035e-03
2.0000e+00 3.0389e-03 3.3915e-03 3.4082e-03 3.8610e-03 3.0040e-03
2.0063e+00 3.0400e-03 3.3924e-03 3.4100e-03 3.8633e-03 3.0048e-03
2.0125e+00 3.0411e-03 3.3933e-03 3.4120e-03 3.8650e-03 3.0057e-03
2.0187e+00 3.0427e-03 3.3942e-03 3.4148e-03 3.8672e-03 3.0066e-03
2.0250e+00 3.0446e-03 3.3954e-03 3.4173e-03 3.8693e-03 3.0077e-03
2.0313e+00 3.0464e-03 3.3966e-03 3.4211e-03 3.8713e-03 3.0089e-03
2.0375e+00 3.0484e-03 3.3978e-03 3.4241e-03 3.8729e-03 3.0102e-03
2.0438e+00 3.0504e-03 3.3993e-03 3.4281e-03 3.8744e-03 3.0115e-03
2.0500e+00 3.0525e-03 3.4006e-03 3.4326e-03 3.8754e-03 3.0129e-03
2.0562e+00 3.0547e-03 3.4020e-03 3.4363e-03 3.8770e-03 3.0144e-03
2.0625e+00 3.0569e-03 3.4034e-03 3.4393e-03 3.8778e-03 3.0159e-03
2.0688e+00 3.0592e-03 3.4045e-03 3.4420e-03 3.8791e-03 3.0175e-03
2.0750e+00 3.0614e-03 3.4055e-03 3.4450e-03 3.8807e-03 3.0191e-03
2.0812e+00 3.0637e-03 3.4069e-03 3.4481e-03 3.8834e-03 3.0209e-03
2.0875e+00 3.0660e-03 3.4084e-03 3.4510e-03 3.8864e-03 3.0227e-03
2.0938e+00 3.0686e-03 3.4101e-03 3.4543e-03 3.8892e-03 3.0247e-03
2.1000e+00 3.0713e-03 3.4120e-03 3.4584e-03 3.8917e-03 3.0268e-03
2.1063e+00 3.0740e-03 3.4141e-03 3.4630e-03 3.8940e-03 3.0290e-03
2.1125e+00 3.0769e-03 3.4164e-03 3.4675e-03 3.8967e-03 3.0313e-03
2.1187e+00 3.0798e-03 3.4188e-03 3.4725e-03 3.9002e-03 3.0337e-03
2.1250e+00 3.0827e-03 3.4212e-03 3.4771e-03 3.9036e-03 3.0361e-03
2.1313e+00 3.0854e-03 3.4239e-03 3.4808e-03 3.9073e-03 3.0386e-03
2.1375e+00 3.0881e-03 3.4265e-03 3.4844e-03 3.9103e-03 3.0409e-03
2.1437e+00 3.0908e-03 3.4292e-03 3.4880e-03 3.9134e-03 3.0432e-03
2.1500e+00 3.0933e-03 3.4319e-03 3.4903e-03 3.9160e-03 3.0453e-03
2.1563e+00 3.0957e-03 3.4345e-03 3.4940e-03 3.9188e-03 3.0472e-03
2.1625e+00 3.0982e-03 3.4367e-03 3.4966e-03 3.9213e-03 3.0490e-03
2.1688e+00 3.1003e-03 3.4385e-03 3.4993e-03 3.9234e-03 3.0505e-03
2.1750e+00 3.1022e-03 3.4402e-03 3.5010e-03 3.9247e-03 3.0518e-03
2.1812e+00 3.1039e-03 3.4417e-03 3.5031e-03 3.9259e-03 3.0529e-03
2.1875e+00 3.1055e-03 3.4428e-03 3.5048e-03 3.9274e-03 3.0538e-03
2.1938e+00 3.1066e-03 3.4437e-03 3.5063e-03 3.9289e-03 3.0544e-03
2.2000e+00 3.1076e-03 3.4444e-03 3.5062e-03 3.9296e-03 3.0547e-03
2.2062e+00 3.1084e-03 3.4450e-03 3.5054e-03 3.9299e-03 3.0548e-03
2.2125e+00 3.1090e-03 3.4450e-03 3.5056e-03 3.9301e-03 3.0547e-03
2.2188e+00 3.1095e-03 3.4447e-03 3.5053e-03 3.9308e-03 3.0544e-03
2.2250e+00 3.1098e-03 3.4441e-03 3.5053e-03 3.9315e-03 3.0538e-03
2.2313e+00 3.1100e-03 3.4433e-03 3.5048e-03 3.9312e-03 3.0532e-03
2.2375e+00 3.1099e-03 3.4423e-03 3.5037e-03 3.9315e-03 3.0525e-03
2.2437e+00 3.1098e-03 3.4413e-03 3.5019e-03 3.9318e-03 3.0517e-03
2.2500e+00 3.1097e-03 3.4403e-03 3.5010e-03 3.9314e-03 3.0509e-03
2.2563e+00 3.1099e-03 3.4395e-03 3.5007e-03 3.9316e-03 3.0502e-03
2.2625e+00 3.1102e-03 3.4387e-03 3.5011e-03 3.9325e-03 3.0496e-03
2.2687e+00 3.1105e-03 3.4381e-03 3.5010e-03 3.9335e-03 3.0492e-03
2.2750e+00 3.1109e-03 3.4374e-03 3.5012e-03 3.9346e-03 3.0489e-03
2.2813e+00 3.1115e-03 3.4369e-03 3.5016e-03 3.9360e-03 3.0487e-03
2.2875e+00 3.1120e-03 3.4367e-03 3.5015e-03 3.9374e-03 3.0488e-03
2.2938e+00 3.1127e-03 3.4369e-03 3.5017e-03 3.9391e-03 3.0489e-03
2.3000e+00 3.1134e-03 3.4374e-03 3.5018e-03 3.9407e-03 3.0493e-03
2.3062e+00 3.1143e-03 3.4381e-03 3.5025e-03 3.9426e-03 3.0497e-03
2.3125e+00 3.1153e-03 3.4389e-03 3.5029e-03 3.9448e-03 3.0503e-03
2.3188e+00 3.1164e-03 3.4401e-03 3.5032e-03 3.9468e-03 3.0509e-03
2.3250e+00 3.1176e-03 3.4414e-03 3.5037e-03 3.9491e-03 3.0516e-03
2.3312e+00 3.1188e-03 3.4430e-03 3.5045e-03 3.9515e-03 3.0525e-03
2.3375e+00 3.1201e-03 3.4446e-03 3.5056e-03 3.9537e-03 3.0533e-03
2.3438e+00 3.1215e-03 3.4464e-03 3.5064e-03 3.9564e-03 3.0543e-03
2.3500e+00 3.1228e-03 3.4482e-03 3.5074e-03 3.9594e-03 3.0552e-03
2.3563e+00 3.1242e-03 3.4500e-03 3.5093e-03 3.9624e-03 3.0562e-03
2.3625e+00 3.1257e-03 3.4519e-03 3.5114e-03 3.9654e-03 3.0572e-03
2.3687e+00 3.1272e-03 3.4540e-03 3.5142e-03 3.9696e-03 3.0582e-03
2.3750e+00 3.1287e-03 3.4561e-03 3.5163e-03 3.9737e-03 3.0591e-03
2.3813e+00 3.1304e-03 3.4583e-03 3.5198e-03 3.9778e-03 3.0599e-03
2.3875e+00 3.1320e-03 3.4602e-03 3.5232e-03 3.9822e-03 3.0607e-03
2.3937e+00 3.1336e-03 3.4620e-03 3.5259e-03 3.9859e-03 3.0613e-03
2.4000e+00 3.1353e-03 3.4637e-03 3.5287e-03 3.9895e-03 3.0618e-03
2.4063e+00 3.1369e-03 3.4653e-03 3.5316e-03 3.9926e-03 3.0622e-03
2.4125e+00 3.1386e-03 3.4667e-03 3.5351e-03 3.9955e-03 3.0625e-03
2.4188e+00 3.1402e-03 3.4679e-03 3.5387e-03 3.9984e-03 3.0628e-03
2.4250e+00 3.1418e-03 3.4690e-03 3.5427e-03 4.0018e-03 3.0631e-03
2.4312e+00 3.1435e-03 3.4700e-03 3.5464e-03 4.0044e-03 3.0634e-03
2.4375e+00 3.1453e-03 3.4710e-03 3.5502e-03 4.0069e-03 3.0638e-03
2.4438e+00 3.1467e-03 3.4720e-03 3.5545e-03 4.0095e-03 3.0643e-03
2.4500e+00 3.1485e-03 3.4729e-03 3.5582e-03 4.0120e-03 3.0650e-03
2.4562e+00 3.1504e-03 3.4739e-03 3.5616e-03 4.0152e-03 3.0658e-03
2.4625e+00 3.1524e-03 3.4752e-03 3.5654e-03 4.0181e-03 3.0668e-03
2.4688e+00 3.1544e-03 3.4768e-03 3.5680e-03 4.0210e-03 3.0680e-03
2.4750e+00 3.1565e-03 3.4785e-03 3.5705e-03 4.0249e-03 3.0693e-03
2.4813e+00 3.1590e-03 3.4802e-03 3.5721e-03 4.0282e-03 3.0708e-03
2.4875e+00 3.1618e-03 3.4820e-03 3.5744e-03 4.0317e-03 3.0723e-03
2.4937e+00 3.1647e-03 3.4839e-03 3.5787e-03 4.0351e-03 3.0739e-03
2.5000e+00 3.1678e-03 3.4856e-03 3.5820e-03 4.0382e-03 3.0754e-03
2.5063e+00 3.1711e-03 3.4874e-03 3.5858e-03 4.0415e-03 3.0770e-03
2.5125e+00 3.1743e-03 3.4893e-03 3.5893e-03 4.0445e-03 3.0785e-03
2.5187e+00 3.1776e-03 3.4911e-03 3.5926e-03 4.0471e-03 3.0799e-03
2.5250e+00 3.1809e-03 3.4931e-03 3.5963e-03 4.0492e-03 3.0812e-03
2.5313e+00 3.1843e-03 3.4953e-03 3.6000e-03 4.0503e-03 3.0825e-03
2.5375e+00 3.1874e-03 3.4976e-03 3.6023e-03 4.0516e-03 3.0836e-03
2.5438e+00 3.1904e-03 3.4997e-03 3.6056e-03 4.0528e-03 3.0847e-03
2.5500e+00 3.1931e-03 3.5018e-03 3.6076e-03 4.0540e-03 3.0856e-03
2.5562e+00 3.1954e-03 3.5042e-03 3.6102e-03 4.0552e-03 3.0865e-03
2.5625e+00 3.1976e-03 3.5064e-03 3.6116e-03 4.0578e-03 3.0872e-03
2.5688e+00 3.1998e-03 3.5082e-03 3.6123e-03 4.0591e-03 3.0878e-03
2.5750e+00 3.2018e-03 3.5099e-03 3.6133e-03 4.0609e-03 3.0882e-03
2.5812e+00 3.2034e-03 3.5112e-03 3.6148e-03 4.0620e-03 3.0885e-03
2.5875e+00 3.2048e-03 3.5124e-03 3.6159e-03 4.0628e-03 3.0887e-03
2.5938e+00 3.2060e-03 3.5135e-03 3.6169e-03 4.0638e-03 3.0887e-03
2.6000e+00 3.2070e-03 3.5144e-03 3.6185e-03 4.0646e-03 3.0885e-03
2.6063e+00 3.2080e-03 3.5151e-03 3.6188e-03 4.0647e-03 3.0881e-03
2.6125e+00 3.2087e-03 3.5157e-03 3.6192e-03 4.0653e-03 3.0874e-03
2.6187e+00 3.2091e-03 3.5161e-03 3.6190e-03 4.0659e-03 3.0866e-03
2.6250e+00 3.2094e-03 3.5162e-03 3.6185e-03 4.0660e-03 3.0856e-03
2.6313e+00 3.2094e-03 3.5162e-03 3.6185e-03 4.0664e-03 3.0845e-03
2.6375e+00 3.2093e-03 3.5162e-03 3.6177e-03 4.0664e-03 3.0832e-03
2.6437e+00 3.2094e-03 3.5161e-03 3.6170e-03 4.0662e-03 3.0818e-03
2.6500e+00 3.2094e-03 3.5158e-03 3.6161e-03 4.0650e-03 3.0803e-03
2.6563e+00 3.2090e-03 3.5157e-03 3.6158e-03 4.0632e-03 3.0787e-03
2.6625e+00 3.2087e-03 3.5154e-03 3.6141e-03 4.0616e-03 3.0772e-03
2.6688e+00 3.2088e-03 3.5151e-03 3.6129e-03 4.0597e-03 3.0757e-03
2.6750e+00 3.2089e-03 3.5148e-03 3.6118e-03 4.0580e-03 3.0742e-03
2.6812e+00 3.2092e-03 3.5142e-03 3.6100e-03 4.0563e-03 3.0728e-03
2.6875e+00 3.2093e-03 3.5137e-03 3.6099e-03 4.0556e-03 3.0716e-03
2.6938e+00 3.2096e-03 3.5135e-03 3.6097e-03 4.0549e-03 3.0704e-03
2.7000e+00 3.2101e-03 3.5135e-03 3.6098e-03 4.0532e-03 3.0694e-03
2.7062e+00 3.2106e-03 3.5137e-03 3.6100e-03 4.0516e-03 3.0686e-03
2.7125e+00 3.2110e-03 3.5143e-03 3.6101e-03 4.0502e-03 3.0679e-03
2.7188e+00 3.2114e-03 3.5151e-03 3.6107e-03 4.0489e-03 3.0674e-03
2.7250e+00 3.2117e-03 3.5158e-03 3.6107e-03 4.0486e-03 3.0670e-03
2.7313e+00 3.2117e-03 3.5167e-03 3.6108e-03 4.0478e-03 3.0668e-03
2.7375e+00 3.2117e-03 3.5176e-03 3.6107e-03 4.0468e-03 3.0667e-03
2.7437e+00 3.2121e-03 3.5186e-03 3.6100e-03 4.0464e-03 3.0668e-03
2.7500e+00 3.2128e-03 3.5197e-03 3.6101e-03 4.0458e-03 3.0670e-03
2.7563e+00 3.2138e-03 3.5210e-03 3.6109e-03 4.0462e-03 3.0673e-03
2.7625e+00 3.2151e-03 3.5223e-03 3.6120e-03 4.0466e-03 3.0677e-03
2.7687e+00 3.2164e-03 3.5237e-03 3.6125e-03 4.0471e-03 3.0681e-03
2.7750e+00 3.2175e-03 3.5254e-03 3.6131e-03 4.0475e-03 3.0687e-03
2.7813e+00 3.2186e-03 3.5271e-03 3.6136e-03 4.0474e-03 3.0694e-03
2.7875e+00 3.2198e-03 3.5291e-03 3.6140e-03 4.0476e-03 3.0702e-03
2.7938e+00 3.2210e-03 3.5312e-03 3.6141e-03 4.0483e-03 3.0712e-03
2.8000e+00 3.2220e-03 3.5333e-03 3.6153e-03 4.0492e-03 3.0723e-03
2.8062e+00 3.2232e-03 3.5356e-03 3.6165e-03 4.0501e-03 3.0736e-03
2.8125e+00 3.2248e-03 3.5381e-03 3.6182e-03 4.0517e-03 3.0750e-03
2.8188e+00 3.2267e-03 3.5409e-03 3.6195e-03 4.0528e-03 3.0766e-03
2.8250e+00 3.2288e-03 3.5441e-03 3.6212e-03 4.0553e-03 3.0784e-03
2.8312e+00 3.2310e-03 3.5476e-03 3.6231e-03 4.0579e-03 3.0803e-03
2.8375e+00 3.2332e-03 3.5514e-03 3.6256e-03 4.0610e-03 3.0822e-03
2.8438e+00 3.2356e-03 3.5551e-03 3.6278e-03 4.0637e-03 3.0843e-03
2.8500e+00 3.2379e-03 3.5589e-03 3.6302e-03 4.0660e-03 3.0863e-03
2.8563e+00 3.2400e-03 3.5627e-03 3.6324e-03 4.0688e-03 3.0883e-03
2.8625e+00 3.2420e-03 3.5666e-03 3.6347e-03 4.0723e-03 3.0903e-03
2.8687e+00 3.2440e-03 3.5706e-03 3.6374e-03 4.0753e-03 3.0922e-03
2.8750e+00 3.2459e-03 3.5746e-03 3.6398e-03 4.0783e-03 3.0940e-03
2.8813e+00 3.2478e-03 3.5784e-03 3.6422e-03 4.0818e-03 3.0957e-03
2.8875e+00 3.2495e-03 3.5822e-03 3.6451e-03 4.0853e-03 3.0973e-03
2.8937e+00 3.2511e-03 3.5858e-03 3.6471e-03 4.0886e-03 3.0988e-03
2.9000e+00 3.2524e-03 3.5893e-03 3.6494e-03 4.0921e-03 3.1001e-03
2.9063e+00 3.2538e-03 3.5927e-03 3.6512e-03 4.0947e-03 3.1013e-03
2.9125e+00 3.2553e-03 3.5960e-03 3.6539e-03 4.0976e-03 3.1025e-03
2.9188e+00 3.2565e-03 3.5993e-03 3.6565e-03 4.1009e-03 3.1035e-03
2.9250e+00 3.2575e-03 3.6026e-03 3.6584e-03 4.1034e-03 3.1044e-03
2.9312e+00 3.2586e-03 3.6057e-03 3.6604e-03 4.1066e-03 3.1053e-03
2.9375e+00 3.2598e-03 3.6087e-03 3.6623e-03 4.1090e-03 3.1062e-03
2.9438e+00 3.2612e-03 3.6117e-03 3.6645e-03 4.1124e-03 3.1070e-03
2.9500e+00 3.2628e-03 3.6147e-03 3.6668e-03 4.1147e-03 3.1077e-03
2.9562e+00 3.2643e-03 3.6177e-03 3.6691e-03 4.1177e-03 3.1086e-03
2.9625e+00 3.2661e-03 3.6213e-03 3.6711e-03 4.1207e-03 3.1094e-03
2.9688e+00 3.2679e-03 3.6252e-03 3.6731e-03 4.1237e-03 3.1104e-03
2.9750e+00 3.2696e-03 3.6297e-03 3.6752e-03 4.1268e-03 3.1114e-03
2.9813e+00 3.2712e-03 3.6342e-03 3.6778e-03 4.1303e-03 3.1126e-03
2.9875e+00 3.2727e-03 3.6386e-03 3.6805e-03 4.1337e-03 3.1138e-03
2.9937e+00 3.2743e-03 3.6414e-03 3.6834e-03 4.1372e-03 3.1153e-03
3.0000e+00 3.2763e-03 3.6444e-03 3.6870e-03 4.1408e-03 3.1168e-03


==> localized_nonra_errors_n20.txt <==
t red hred_pApU hred_pAspUs
0.0000e+00 1.0981e-05 1.0981e-05 1.0981e-05
6.2500e-03 2.6723e-05 2.6914e-05 3.1175e-05
1.2500e-02 4.8410e-05 4.8752e-05 5.7512e-05
1.8750e-02 6.9985e-05 7.0470e-05 8.2991e-05
2.5000e-02 8.9763e-05 9.0398e-05 1.0554e-04
3.1250e-02 1.0698e-04 1.0773e-04 1.2301e-04
3.7500e-02 1.2160e-04 1.2246e-04 1.3757e-04
4.3750e-02 1.3391e-04 1.3482e-04 1.5095e-04
5.0000e-02 1.4433e-04 1.4525e-04 1.6120e-04
5.6250e-02 1.5321e-04 1.5413e-04 1.6935e-04
6.2500e-02 1.6089e-04 1.6177e-04 1.7732e-04
6.8750e-02 1.6764e-04 1.6849e-04 1.8277e-04
7.5000e-02 1.7367e-04 1.7449e-04 1.8831e-04
8.1250e-02 1.7913e-04 1.7996e-04 1.9395e-04
8.7500e-02 1.8415e-04 1.8496e-04 1.9923e-04
9.3750e-02 1.8883e-04 1.8964e-04 2.0458e-04
1.0000e-01 1.9321e-04 1.9403e-04 2.1001e-04
1.0625e-01 1.9737e-04 1.9822e-04 2.1552e-04
1.1250e-01 2.0134e-04 2.0223e-04 2.2105e-04
1.1875e-01 2.0517e-04 2.0609e-04 2.2592e-04
1.2500e-01 2.0887e-04 2.0982e-04 2.3042e-04
1.3125e-01 2.1249e-04 2.1345e-04 2.3516e-04
1.3750e-01 2.1604e-04 2.1701e-04 2.3960e-04
1.4375e-01 2.1955e-04 2.2052e-04 2.4414e-04
1.5000e-01 2.2302e-04 2.2402e-04 2.4884e-04
1.5625e-01 2.2646e-04 2.2750e-04 2.5357e-04
1.6250e-01 2.2990e-04 2.3095e-04 2.5813e-04
1.6875e-01 2.3333e-04 2.3439e-04 2.6298e-04
1.7500e-01 2.3675e-04 2.3782e-04 2.6717e-04
1.8125e-01 2.4016e-04 2.4125e-04 2.7103e-04
1.8750e-01 2.4357e-04 2.4469e-04 2.7506e-04
1.9375e-01 2.4696e-04 2.4812e-04 2.7883e-04
2.0000e-01 2.5034e-04 2.5153e-04 2.8277e-04
2.0625e-01 2.5369e-04 2.5489e-04 2.8674e-04
2.1250e-01 2.5701e-04 2.5822e-04 2.9074e-04
2.1875e-01 2.6028e-04 2.6150e-04 2.9489e-04
2.2500e-01 2.6350e-04 2.6472e-04 2.9916e-04
2.3125e-01 2.6666e-04 2.6785e-04 3.0366e-04
2.3750e-01 2.6975e-04 2.7092e-04 3.0783e-04
2.4375e-01 2.7275e-04 2.7393e-04 3.1206e-04
2.5000e-01 2.7567e-04 2.7686e-04 3.1633e-04
2.5625e-01 2.7849e-04 2.7970e-04 3.2065e-04
2.6250e-01 2.8122e-04 2.8244e-04 3.2486e-04
2.6875e-01 2.8385e-04 2.8506e-04 3.2893e-04
2.7500e-01 2.8638e-04 2.8758e-04 3.3300e-04
2.8125e-01 2.8881e-04 2.8998e-04 3.3693e-04
2.8750e-01 2.9113e-04 2.9227e-04 3.4083e-04
2.9375e-01 2.9336e-04 2.9447e-04 3.4462e-04
3.0000e-01 2.9550e-04 2.9657e-04 3.4829e-04
3.0625e-01 2.9755e-04 2.9858e-04 3.5171e-04
3.1250e-01 2.9951e-04 3.0050e-04 3.5505e-04
3.1875e-01 3.0139e-04 3.0234e-04 3.5818e-04
3.2500e-01 3.0320e-04 3.0411e-04 3.6088e-04
3.3125e-01 3.0493e-04 3.0579e-04 3.6341e-04
3.3750e-01 3.0660e-04 3.0742e-04 3.6592e-04
3.4375e-01 3.0822e-04 3.0899e-04 3.6820e-04
3.5000e-01 3.0978e-04 3.1052e-04 3.7034e-04
3.5625e-01 3.1128e-04 3.1201e-04 3.7255e-04
3.6250e-01 3.1275e-04 3.1345e-04 3.7452e-04
3.6875e-01 3.1417e-04 3.1484e-04 3.7634e-04
3.7500e-01 3.1555e-04 3.1617e-04 3.7804e-04
3.8125e-01 3.1690e-04 3.1748e-04 3.7965e-04
3.8750e-01 3.1822e-04 3.1877e-04 3.8131e-04
3.9375e-01 3.1950e-04 3.2004e-04 3.8292e-04
4.0000e-01 3.2077e-04 3.2128e-04 3.8458e-04
4.0625e-01 3.2200e-04 3.2251e-04 3.8615e-04
4.1250e-01 3.2322e-04 3.2373e-04 3.8769e-04
4.1875e-01 3.2442e-04 3.2491e-04 3.8920e-04
4.2500e-01 3.2560e-04 3.2611e-04 3.9068e-04
4.3125e-01 3.2676e-04 3.2729e-04 3.9224e-04
4.3750e-01 3.2791e-04 3.2844e-04 3.9373e-04
4.4375e-01 3.2905e-04 3.2957e-04 3.9528e-04
4.5000e-01 3.3017e-04 3.3070e-04 3.9678e-04
4.5625e-01 3.3129e-04 3.3182e-04 3.9827e-04
4.6250e-01 3.3239e-04 3.3292e-04 3.9984e-04
4.6875e-01 3.3348e-04 3.3403e-04 4.0145e-04
4.7500e-01 3.3457e-04 3.3511e-04 4.0291e-04
4.8125e-01 3.3564e-04 3.3619e-04 4.0439e-04
4.8750e-01 3.3671e-04 3.3725e-04 4.0587e-04
4.9375e-01 3.3777e-04 3.3831e-04 4.0730e-04
5.0000e-01 3.3883e-04 3.3936e-04 4.0882e-04
5.0625e-01 3.3987e-04 3.4041e-04 4.1023e-04
5.1250e-01 3.4091e-04 3.4144e-04 4.1170e-04
5.1875e-01 3.4194e-04 3.4245e-04 4.1307e-04
5.2500e-01 3.4296e-04 3.4347e-04 4.1444e-04
5.3125e-01 3.4397e-04 3.4449e-04 4.1580e-04
5.3750e-01 3.4498e-04 3.4550e-04 4.1731e-04
5.4375e-01 3.4598e-04 3.4650e-04 4.1891e-04
5.5000e-01 3.4698e-04 3.4750e-04 4.2045e-04
5.5625e-01 3.4796e-04 3.4849e-04 4.2187e-04
5.6250e-01 3.4894e-04 3.4946e-04 4.2329e-04
5.6875e-01 3.4991e-04 3.5042e-04 4.2476e-04
5.7500e-01 3.5087e-04 3.5137e-04 4.2610e-04
5.8125e-01 3.5182e-04 3.5232e-04 4.2749e-04
5.8750e-01 3.5276e-04 3.5326e-04 4.2881e-04
5.9375e-01 3.5369e-04 3.5417e-04 4.3017e-04
6.0000e-01 3.5461e-04 3.5507e-04 4.3158e-04
6.0625e-01 3.5553e-04 3.5597e-04 4.3285e-04
6.1250e-01 3.5643e-04 3.5685e-04 4.3425e-04
6.1875e-01 3.5732e-04 3.5772e-04 4.3576e-04
6.2500e-01 3.5820e-04 3.5860e-04 4.3729e-04
6.3125e-01 3.5907e-04 3.5947e-04 4.3859e-04
6.3750e-01 3.5993e-04 3.6034e-04 4.4002e-04
6.4375e-01 3.6078e-04 3.6121e-04 4.4133e-04
6.5000e-01 3.6161e-04 3.6205e-04 4.4264e-04
6.5625e-01 3.6244e-04 3.6290e-04 4.4384e-04
6.6250e-01 3.6325e-04 3.6372e-04 4.4508e-04
6.6875e-01 3.6406e-04 3.6455e-04 4.4635e-04
6.7500e-01 3.6484e-04 3.6533e-04 4.4765e-04
6.8125e-01 3.6562e-04 3.6611e-04 4.4894e-04
6.8750e-01 3.6639e-04 3.6687e-04 4.5012e-04
6.9375e-01 3.6714e-04 3.6763e-04 4.5127e-04
7.0000e-01 3.6787e-04 3.6839e-04 4.5243e-04
7.0625e-01 3.6860e-04 3.6915e-04 4.5374e-04
7.1250e-01 3.6931e-04 3.6987e-04 4.5499e-04
7.1875e-01 3.7000e-04 3.7061e-04 4.5622e-04
7.2500e-01 3.7068e-04 3.7132e-04 4.5723e-04
7.3125e-01 3.7135e-04 3.7202e-04 4.5825e-04
7.3750e-01 3.7201e-04 3.7271e-04 4.5944e-04
7.4375e-01 3.7265e-04 3.7341e-04 4.6055e-04
7.5000e-01 3.7328e-04 3.7411e-04 4.6151e-04
7.5625e-01 3.7389e-04 3.7479e-04 4.6259e-04
7.6250e-01 3.7449e-04 3.7550e-04 4.6374e-04
7.6875e-01 3.7508e-04 3.7617e-04 4.6463e-04
7.7500e-01 3.7566e-04 3.7682e-04 4.6553e-04
7.8125e-01 3.7622e-04 3.7747e-04 4.6635e-04
7.8750e-01 3.7677e-04 3.7808e-04 4.6718e-04
7.9375e-01 3.7731e-04 3.7871e-04 4.6797e-04
8.0000e-01 3.7784e-04 3.7936e-04 4.6879e-04
8.0625e-01 3.7836e-04 3.7998e-04 4.6971e-04
8.1250e-01 3.7886e-04 3.8060e-04 4.7068e-04
8.1875e-01 3.7936e-04 3.8115e-04 4.7155e-04
8.2500e-01 3.7984e-04 3.8170e-04 4.7237e-04
8.3125e-01 3.8031e-04 3.8226e-04 4.7308e-04
8.3750e-01 3.8077e-04 3.8283e-04 4.7388e-04
8.4375e-01 3.8122e-04 3.8339e-04 4.7473e-04
8.5000e-01 3.8166e-04 3.8394e-04 4.7567e-04
8.5625e-01 3.8208e-04 3.8450e-04 4.7659e-04
8.6250e-01 3.8250e-04 3.8503e-04 4.7738e-04
8.6875e-01 3.8291e-04 3.8553e-04 4.7843e-04
8.7500e-01 3.8330e-04 3.8602e-04 4.7940e-04
8.8125e-01 3.8369e-04 3.8649e-04 4.8033e-04
8.8750e-01 3.8405e-04 3.8696e-04 4.8126e-04
8.9375e-01 3.8441e-04 3.8734e-04 4.8207e-04
9.0000e-01 3.8477e-04 3.8771e-04 4.8304e-04
9.0625e-01 3.8512e-04 3.8808e-04 4.8408e-04
9.1250e-01 3.8547e-04 3.8848e-04 4.8508e-04
9.1875e-01 3.8581e-04 3.8889e-04 4.8608e-04
9.2500e-01 3.8613e-04 3.8926e-04 4.8704e-04
9.3125e-01 3.8643e-04 3.8964e-04 4.8792e-04
9.3750e-01 3.8671e-04 3.9002e-04 4.8880e-04
9.4375e-01 3.8700e-04 3.9039e-04 4.8968e-04
9.5000e-01 3.8730e-04 3.9082e-04 4.9052e-04
9.5625e-01 3.8761e-04 3.9131e-04 4.9151e-04
9.6250e-01 3.8792e-04 3.9181e-04 4.9246e-04
9.6875e-01 3.8822e-04 3.9233e-04 4.9343e-04
9.7500e-01 3.8850e-04 3.9285e-04 4.9449e-04
9.8125e-01 3.8874e-04 3.9330e-04 4.9558e-04
9.8750e-01 3.8897e-04 3.9374e-04 4.9666e-04
9.9375e-01 3.8918e-04 3.9419e-04 4.9770e-04
1.0000e+00 3.8941e-04 3.9468e-04 4.9860e-04
1.0063e+00 3.8967e-04 3.9526e-04 4.9974e-04
1.0125e+00 3.8997e-04 3.9583e-04 5.0092e-04
1.0188e+00 3.9029e-04 3.9651e-04 5.0203e-04
1.0250e+00 3.9062e-04 3.9723e-04 5.0326e-04
1.0313e+00 3.9092e-04 3.9790e-04 5.0457e-04
1.0375e+00 3.9119e-04 3.9859e-04 5.0578e-04
1.0437e+00 3.9142e-04 3.9926e-04 5.0705e-04
1.0500e+00 3.9160e-04 3.9986e-04 5.0802e-04
1.0562e+00 3.9177e-04 4.0044e-04 5.0900e-04
1.0625e+00 3.9194e-04 4.0097e-04 5.0995e-04
1.0688e+00 3.9216e-04 4.0160e-04 5.1101e-04
1.0750e+00 3.9243e-04 4.0229e-04 5.1234e-04
1.0813e+00 3.9277e-04 4.0314e-04 5.1376e-04
1.0875e+00 3.9317e-04 4.0414e-04 5.1546e-04
1.0938e+00 3.9359e-04 4.0519e-04 5.1733e-04
1.1000e+00 3.9401e-04 4.0630e-04 5.1909e-04
1.1062e+00 3.9440e-04 4.0743e-04 5.2091e-04
1.1125e+00 3.9472e-04 4.0852e-04 5.2275e-04
1.1187e+00 3.9497e-04 4.0949e-04 5.2452e-04
1.1250e+00 3.9517e-04 4.1043e-04 5.2597e-04
1.1313e+00 3.9532e-04 4.1143e-04 5.2755e-04
1.1375e+00 3.9547e-04 4.1252e-04 5.2908e-04
1.1438e+00 3.9565e-04 4.1384e-04 5.3065e-04
1.1500e+00 3.9590e-04 4.1540e-04 5.3217e-04
1.1563e+00 3.9624e-04 4.1709e-04 5.3397e-04
1.1625e+00 3.9668e-04 4.1887e-04 5.3623e-04
1.1687e+00 3.9721e-04 4.2072e-04 5.3823e-04
1.1750e+00 3.9781e-04 4.2246e-04 5.4044e-04
1.1812e+00 3.9844e-04 4.2409e-04 5.4259e-04
1.1875e+00 3.9906e-04 4.2576e-04 5.4476e-04
1.1938e+00 3.9964e-04 4.2756e-04 5.4671e-04
1.2000e+00 4.0013e-04 4.2920e-04 5.4866e-04
1.2063e+00 4.0054e-04 4.3066e-04 5.5054e-04
1.2125e+00 4.0086e-04 4.3215e-04 5.5229e-04
1.2188e+00 4.0111e-04 4.3364e-04 5.5402e-04
1.2250e+00 4.0131e-04 4.3504e-04 5.5568e-04
1.2312e+00 4.0150e-04 4.3653e-04 5.5741e-04
1.2375e+00 4.0171e-04 4.3814e-04 5.5927e-04
1.2437e+00 4.0198e-04 4.3981e-04 5.6126e-04
1.2500e+00 4.0234e-04 4.4156e-04 5.6330e-04
1.2563e+00 4.0282e-04 4.4341e-04 5.6553e-04
1.2625e+00 4.0343e-04 4.4542e-04 5.6791e-04
1.2688e+00 4.0415e-04 4.4767e-04 5.7066e-04
1.2750e+00 4.0498e-04 4.4997e-04 5.7364e-04
1.2813e+00 4.0587e-04 4.5249e-04 5.7665e-04
1.2875e+00 4.0680e-04 4.5502e-04 5.7980e-04
1.2937e+00 4.0772e-04 4.5775e-04 5.8310e-04
1.3000e+00 4.0859e-04 4.6050e-04 5.8646e-04
1.3062e+00 4.0939e-04 4.6319e-04 5.8945e-04
1.3125e+00 4.1010e-04 4.6599e-04 5.9201e-04
1.3188e+00 4.1070e-04 4.6869e-04 5.9477e-04
1.3250e+00 4.1119e-04 4.7091e-04 5.9714e-04
1.3313e+00 4.1159e-04 4.7317e-04 5.9996e-04
1.3375e+00 4.1192e-04 4.7549e-04 6.0289e-04
1.3438e+00 4.1221e-04 4.7787e-04 6.0611e-04
1.3500e+00 4.1250e-04 4.8034e-04 6.0942e-04
1.3562e+00 4.1281e-04 4.8277e-04 6.1272e-04
1.3625e+00 4.1317e-04 4.8547e-04 6.1597e-04
1.3687e+00 4.1362e-04 4.8846e-04 6.1936e-04
1.3750e+00 4.1418e-04 4.9161e-04 6.2282e-04
1.3813e+00 4.1486e-04 4.9489e-04 6.2609e-04
1.3875e+00 4.1568e-04 4.9821e-04 6.2968e-04
1.3938e+00 4.1663e-04 5.0173e-04 6.3340e-04
1.4000e+00 4.1772e-04 5.0538e-04 6.3731e-04
1.4063e+00 4.1891e-04 5.0900e-04 6.4140e-04
1.4125e+00 4.2019e-04 5.1289e-04 6.4545e-04
1.4187e+00 4.2151e-04 5.1689e-04 6.4950e-04
1.4250e+00 4.2284e-04 5.2083e-04 6.5373e-04
1.4312e+00 4.2412e-04 5.2420e-04 6.5773e-04
1.4375e+00 4.2533e-04 5.2748e-04 6.6193e-04
1.4438e+00 4.2645e-04 5.3088e-04 6.6615e-04
1.4500e+00 4.2746e-04 5.3423e-04 6.7051e-04
1.4563e+00 4.2835e-04 5.3753e-04 6.7538e-04
1.4625e+00 4.2914e-04 5.4063e-04 6.7972e-04
1.4688e+00 4.2982e-04 5.4370e-04 6.8394e-04
1.4750e+00 4.3040e-04 5.4674e-04 6.8831e-04
1.4812e+00 4.3090e-04 5.4986e-04 6.9281e-04
1.4875e+00 4.3133e-04 5.5306e-04 6.9730e-04
1.4937e+00 4.3171e-04 5.5608e-04 7.0165e-04
1.5000e+00 4.3205e-04 5.5883e-04 7.0626e-04
1.5063e+00 4.3240e-04 5.6164e-04 7.1031e-04
1.5125e+00 4.3277e-04 5.6518e-04 7.1409e-04
1.5188e+00 4.3320e-04 5.6873e-04 7.1824e-04
1.5250e+00 4.3373e-04 5.7226e-04 7.2221e-04
1.5313e+00 4.3440e-04 5.7575e-04 7.2703e-04
1.5375e+00 4.3521e-04 5.7875e-04 7.3202e-04
1.5437e+00 4.3619e-04 5.8167e-04 7.3695e-04
1.5500e+00 4.3734e-04 5.8485e-04 7.4160e-04
1.5562e+00 4.3864e-04 5.8817e-04 7.4688e-04
1.5625e+00 4.4007e-04 5.9148e-04 7.5217e-04
1.5688e+00 4.4159e-04 5.9500e-04 7.5733e-04
1.5750e+00 4.4318e-04 5.9855e-04 7.6218e-04
1.5813e+00 4.4481e-04 6.0216e-04 7.6640e-04
1.5875e+00 4.4644e-04 6.0606e-04 7.7151e-04
1.5938e+00 4.4805e-04 6.1003e-04 7.7664e-04
1.6000e+00 4.4963e-04 6.1386e-04 7.8128e-04
1.6062e+00 4.5116e-04 6.1789e-04 7.8624e-04
1.6125e+00 4.5262e-04 6.2145e-04 7.9104e-04
1.6187e+00 4.5402e-04 6.2450e-04 7.9612e-04
1.6250e+00 4.5532e-04 6.2750e-04 8.0161e-04
1.6313e+00 4.5652e-04 6.3042e-04 8.0660e-04
1.6375e+00 4.5759e-04 6.3340e-04 8.1189e-04
1.6438e+00 4.5854e-04 6.3650e-04 8.1724e-04
1.6500e+00 4.5934e-04 6.3962e-04 8.2273e-04
1.6563e+00 4.5999e-04 6.4278e-04 8.2832e-04
1.6625e+00 4.6051e-04 6.4615e-04 8.3317e-04
1.6687e+00 4.6090e-04 6.4942e-04 8.3790e-04
1.6750e+00 4.6119e-04 6.5228e-04 8.4272e-04
1.6812e+00 4.6141e-04 6.5528e-04 8.4776e-04
1.6875e+00 4.6160e-04 6.5850e-04 8.5304e-04
1.6938e+00 4.6178e-04 6.6210e-04 8.5912e-04
1.7000e+00 4.6201e-04 6.6548e-04 8.6465e-04
1.7063e+00 4.6232e-04 6.6874e-04 8.7075e-04
1.7125e+00 4.6273e-04 6.7227e-04 8.7680e-04
1.7188e+00 4.6327e-04 6.7586e-04 8.8223e-04
1.7250e+00 4.6395e-04 6.7933e-04 8.8785e-04
1.7312e+00 4.6477e-04 6.8259e-04 8.9301e-04
1.7375e+00 4.6572e-04 6.8550e-04 8.9756e-04
1.7437e+00 4.6681e-04 6.8860e-04 9.0252e-04
1.7500e+00 4.6802e-04 6.9174e-04 9.0762e-04
1.7563e+00 4.6934e-04 6.9502e-04 9.1081e-04
1.7625e+00 4.7075e-04 6.9842e-04 9.1486e-04
1.7688e+00 4.7225e-04 7.0228e-04 9.1819e-04
1.7750e+00 4.7382e-04 7.0586e-04 9.2128e-04
1.7813e+00 4.7547e-04 7.0895e-04 9.2555e-04
1.7875e+00 4.7717e-04 7.1200e-04 9.3036e-04
1.7937e+00 4.7895e-04 7.1505e-04 9.3505e-04
1.8000e+00 4.8078e-04 7.1824e-04 9.4053e-04
1.8062e+00 4.8265e-04 7.2164e-04 9.4701e-04
1.8125e+00 4.8455e-04 7.2552e-04 9.5085e-04
1.8188e+00 4.8644e-04 7.2975e-04 9.5481e-04
1.8250e+00 4.8832e-04 7.3435e-04 9.6038e-04
1.8313e+00 4.9014e-04 7.3940e-04 9.6686e-04
1.8375e+00 4.9190e-04 7.4446e-04 9.7519e-04
1.8438e+00 4.9358e-04 7.4940e-04 9.8064e-04
1.8500e+00 4.9514e-04 7.5424e-04 9.8687e-04
1.8562e+00 4.9656e-04 7.5997e-04 9.9662e-04
1.8625e+00 4.9782e-04 7.6441e-04 1.0106e-03
1.8687e+00 4.9891e-04 7.6895e-04 1.0213e-03
1.8750e+00 4.9983e-04 7.7335e-04 1.0297e-03
1.8813e+00 5.0058e-04 7.7717e-04 1.0344e-03
1.8875e+00 5.0119e-04 7.8108e-04 1.0398e-03
1.8938e+00 5.0167e-04 7.8535e-04 1.0449e-03
1.9000e+00 5.0206e-04 7.8952e-04 1.0530e-03
1.9063e+00 5.0237e-04 7.9292e-04 1.0573e-03
1.9125e+00 5.0262e-04 7.9579e-04 1.0613e-03
1.9187e+00 5.0284e-04 7.9832e-04 1.0647e-03
1.9250e+00 5.0304e-04 8.0108e-04 1.0674e-03
1.9312e+00 5.0324e-04 8.0420e-04 1.0732e-03
1.9375e+00 5.0347e-04 8.0748e-04 1.0766e-03
1.9438e+00 5.0374e-04 8.1094e-04 1.0807e-03
1.9500e+00 5.0408e-04 8.1402e-04 1.0845e-03
1.9563e+00 5.0449e-04 8.1709e-04 1.0893e-03
1.9625e+00 5.0498e-04 8.1977e-04 1.0942e-03
1.9688e+00 5.0555e-04 8.2254e-04 1.0987e-03
1.9750e+00 5.0618e-04 8.2521e-04 1.1032e-03
1.9812e+00 5.0687e-04 8.2793e-04 1.1075e-03
1.9875e+00 5.0761e-04 8.3098e-04 1.1112e-03
1.9937e+00 5.0840e-04 8.3392e-04 1.1136e-03
2.0000e+00 5.0925e-04 8.3690e-04 1.1167e-03
2.0063e+00 5.1015e-04 8.4000e-04 1.1192e-03
2.0125e+00 5.1112e-04 8.4304e-04 1.1220e-03
2.0187e+00 5.1218e-04 8.4655e-04 1.1233e-03
2.0250e+00 5.1332e-04 8.5016e-04 1.1258e-03
2.0313e+00 5.1454e-04 8.5430e-04 1.1294e-03
2.0375e+00 5.1584e-04 8.5893e-04 1.1338e-03
2.0438e+00 5.1723e-04 8.6243e-04 1.1383e-03
2.0500e+00 5.1868e-04 8.6589e-04 1.1417e-03
2.0562e+00 5.2020e-04 8.7000e-04 1.1445e-03
2.0625e+00 5.2180e-04 8.7493e-04 1.1479e-03
2.0688e+00 5.2347e-04 8.7977e-04 1.1506e-03
2.0750e+00 5.2521e-04 8.8394e-04 1.1546e-03
2.0812e+00 5.2702e-04 8.8774e-04 1.1567e-03
2.0875e+00 5.2889e-04 8.9201e-04 1.1573e-03
2.0938e+00 5.3080e-04 8.9657e-04 1.1591e-03
2.1000e+00 5.3272e-04 9.0055e-04 1.1605e-03
2.1063e+00 5.3463e-04 9.0507e-04 1.1617e-03
2.1125e+00 5.3649e-04 9.0970e-04 1.1652e-03
2.1187e+00 5.3828e-04 9.1508e-04 1.1661e-03
2.1250e+00 5.3997e-04 9.2026e-04 1.1674e-03
2.1313e+00 5.4155e-04 9.2477e-04 1.1661e-03
2.1375e+00 5.4302e-04 9.2980e-04 1.1655e-03
2.1437e+00 5.4437e-04 9.3467e-04 1.1669e-03
2.1500e+00 5.4560e-04 9.3990e-04 1.1706e-03
2.1563e+00 5.4674e-04 9.4462e-04 1.1739e-03
2.1625e+00 5.4777e-04 9.4925e-04 1.1776e-03
2.1688e+00 5.4871e-04 9.5412e-04 1.1794e-03
2.1750e+00 5.4956e-04 9.5933e-04 1.1820e-03
2.1812e+00 5.5030e-04 9.6457e-04 1.1841e-03
2.1875e+00 5.5094e-04 9.6972e-04 1.1870e-03
2.1938e+00 5.5149e-04 9.7469e-04 1.1901e-03
2.2000e+00 5.5194e-04 9.7974e-04 1.1911e-03
2.2062e+00 5.5233e-04 9.8457e-04 1.1913e-03
2.2125e+00 5.5267e-04 9.8839e-04 1.1905e-03
2.2188e+00 5.5296e-04 9.9172e-04 1.1908e-03
2.2250e+00 5.5325e-04 9.9526e-04 1.1920e-03
2.2313e+00 5.5354e-04 9.9887e-04 1.1924e-03
2.2375e+00 5.5386e-04 1.0023e-03 1.1939e-03
2.2437e+00 5.5422e-04 1.0060e-03 1.1944e-03
2.2500e+00 5.5463e-04 1.0094e-03 1.1966e-03
2.2563e+00 5.5509e-04 1.0125e-03 1.1989e-03
2.2625e+00 5.5561e-04 1.0156e-03 1.2003e-03
2.2687e+00 5.5616e-04 1.0181e-03 1.2021e-03
2.2750e+00 5.5675e-04 1.0206e-03 1.2029e-03
2.2813e+00 5.5737e-04 1.0228e-03 1.2038e-03
2.2875e+00 5.5801e-04 1.0248e-03 1.2041e-03
2.2938e+00 5.5869e-04 1.0269e-03 1.2054e-03
2.3000e+00 5.5940e-04 1.0289e-03 1.2074e-03
2.3062e+00 5.6016e-04 1.0308e-03 1.2088e-03
2.3125e+00 5.6098e-04 1.0330e-03 1.2113e-03
2.3188e+00 5.6187e-04 1.0356e-03 1.2145e-03
2.3250e+00 5.6282e-04 1.0385e-03 1.2181e-03
2.3312e+00 5.6384e-04 1.0414e-03 1.2222e-03
2.3375e+00 5.6495e-04 1.0445e-03 1.2260e-03
2.3438e+00 5.6613e-04 1.0474e-03 1.2304e-03
2.3500e+00 5.6738e-04 1.0501e-03 1.2346e-03
2.3563e+00 5.6870e-04 1.0527e-03 1.2394e-03
2.3625e+00 5.7006e-04 1.0560e-03 1.2439e-03
2.3687e+00 5.7146e-04 1.0594e-03 1.2491e-03
2.3750e+00 5.7289e-04 1.0627e-03 1.2533e-03
2.3813e+00 5.7433e-04 1.0660e-03 1.2582e-03
2.3875e+00 5.7577e-04 1.0696e-03 1.2617e-03
2.3937e+00 5.7723e-04 1.0733e-03 1.2663e-03
2.4000e+00 5.7870e-04 1.0768e-03 1.2705e-03
2.4063e+00 5.8020e-04 1.0801e-03 1.2747e-03
2.4125e+00 5.8174e-04 1.0831e-03 1.2779e-03
2.4188e+00 5.8332e-04 1.0861e-03 1.2819e-03
2.4250e+00 5.8496e-04 1.0893e-03 1.2858e-03
2.4312e+00 5.8663e-04 1.0925e-03 1.2887e-03
2.4375e+00 5.8835e-04 1.0957e-03 1.2922e-03
2.4438e+00 5.9008e-04 1.0990e-03 1.2968e-03
2.4500e+00 5.9183e-04 1.1025e-03 1.3017e-03
2.4562e+00 5.9357e-04 1.1062e-03 1.3056e-03
2.4625e+00 5.9528e-04 1.1097e-03 1.3089e-03
2.4688e+00 5.9698e-04 1.1132e-03 1.3122e-03
2.4750e+00 5.9864e-04 1.1169e-03 1.3164e-03
2.4813e+00 6.0026e-04 1.1207e-03 1.3201e-03
2.4875e+00 6.0185e-04 1.1243e-03 1.3232e-03
2.4937e+00 6.0340e-04 1.1281e-03 1.3275e-03
2.5000e+00 6.0491e-04 1.1323e-03 1.3319e-03
2.5063e+00 6.0639e-04 1.1366e-03 1.3327e-03
2.5125e+00 6.0784e-04 1.1408e-03 1.3308e-03
2.5187e+00 6.0927e-04 1.1453e-03 1.3300e-03
2.5250e+00 6.1068e-04 1.1497e-03 1.3340e-03
2.5313e+00 6.1209e-04 1.1553e-03 1.3375e-03
2.5375e+00 6.1348e-04 1.1617e-03 1.3416e-03
2.5438e+00 6.1486e-04 1.1684e-03 1.3461e-03
2.5500e+00 6.1622e-04 1.1758e-03 1.3503e-03
2.5562e+00 6.1753e-04 1.1833e-03 1.3524e-03
2.5625e+00 6.1878e-04 1.1910e-03 1.3564e-03
2.5688e+00 6.1994e-04 1.1994e-03 1.3596e-03
2.5750e+00 6.2100e-04 1.2077e-03 1.3633e-03
2.5812e+00 6.2192e-04 1.2154e-03 1.3668e-03
2.5875e+00 6.2271e-04 1.2234e-03 1.3696e-03
2.5938e+00 6.2336e-04 1.2307e-03 1.3731e-03
2.6000e+00 6.2388e-04 1.2367e-03 1.3738e-03
2.6063e+00 6.2429e-04 1.2422e-03 1.3760e-03
2.6125e+00 6.2459e-04 1.2479e-03 1.3788e-03
2.6187e+00 6.2482e-04 1.2533e-03 1.3818e-03
2.6250e+00 6.2496e-04 1.2587e-03 1.3860e-03
2.6313e+00 6.2505e-04 1.2639e-03 1.3892e-03
2.6375e+00 6.2508e-04 1.2687e-03 1.3929e-03
2.6437e+00 6.2507e-04 1.2739e-03 1.3947e-03
2.6500e+00 6.2502e-04 1.2790e-03 1.3970e-03
2.6563e+00 6.2494e-04 1.2836e-03 1.3979e-03
2.6625e+00 6.2484e-04 1.2877e-03 1.4004e-03
2.6688e+00 6.2474e-04 1.2911e-03 1.4010e-03
2.6750e+00 6.2465e-04 1.2942e-03 1.4011e-03
2.6812e+00 6.2458e-04 1.2964e-03 1.4019e-03
2.6875e+00 6.2455e-04 1.2984e-03 1.4021e-03
2.6938e+00 6.2455e-04 1.3002e-03 1.4028e-03
2.7000e+00 6.2459e-04 1.3021e-03 1.4053e-03
2.7062e+00 6.2467e-04 1.3043e-03 1.4062e-03
2.7125e+00 6.2477e-04 1.3071e-03 1.4078e-03
2.7188e+00 6.2488e-04 1.3102e-03 1.4097e-03
2.7250e+00 6.2500e-04 1.3135e-03 1.4119e-03
2.7313e+00 6.2513e-04 1.3167e-03 1.4147e-03
2.7375e+00 6.2527e-04 1.3200e-03 1.4178e-03
2.7437e+00 6.2541e-04 1.3226e-03 1.4207e-03
2.7500e+00 6.2558e-04 1.3254e-03 1.4237e-03
2.7563e+00 6.2577e-04 1.3287e-03 1.4276e-03
2.7625e+00 6.2600e-04 1.3320e-03 1.4311e-03
2.7687e+00 6.2629e-04 1.3353e-03 1.4352e-03
2.7750e+00 6.2663e-04 1.3387e-03 1.4379e-03
2.7813e+00 6.2704e-04 1.3421e-03 1.4405e-03
2.7875e+00 6.2751e-04 1.3455e-03 1.4436e-03
2.7938e+00 6.2805e-04 1.3489e-03 1.4466e-03
2.8000e+00 6.2864e-04 1.3529e-03 1.4485e-03
2.8062e+00 6.2927e-04 1.3574e-03 1.4507e-03
2.8125e+00 6.2993e-04 1.3612e-03 1.4528e-03
2.8188e+00 6.3062e-04 1.3648e-03 1.4543e-03
2.8250e+00 6.3131e-04 1.3683e-03 1.4578e-03
2.8312e+00 6.3200e-04 1.3724e-03 1.4615e-03
2.8375e+00 6.3269e-04 1.3767e-03 1.4651e-03
2.8438e+00 6.3337e-04 1.3806e-03 1.4680e-03
2.8500e+00 6.3405e-04 1.3841e-03 1.4701e-03
2.8563e+00 6.3472e-04 1.3878e-03 1.4731e-03
2.8625e+00 6.3540e-04 1.3913e-03 1.4764e-03
2.8687e+00 6.3609e-04 1.3948e-03 1.4803e-03
2.8750e+00 6.3677e-04 1.3979e-03 1.4849e-03
2.8813e+00 6.3746e-04 1.4008e-03 1.4896e-03
2.8875e+00 6.3815e-04 1.4034e-03 1.4935e-03
2.8937e+00 6.3883e-04 1.4057e-03 1.4974e-03
2.9000e+00 6.3950e-04 1.4086e-03 1.5006e-03
2.9063e+00 6.4014e-04 1.4115e-03 1.5042e-03
2.9125e+00 6.4077e-04 1.4147e-03 1.5075e-03
2.9188e+00 6.4137e-04 1.4181e-03 1.5117e-03
2.9250e+00 6.4195e-04 1.4217e-03 1.5169e-03
2.9312e+00 6.4251e-04 1.4255e-03 1.5216e-03
2.9375e+00 6.4306e-04 1.4301e-03 1.5254e-03
2.9438e+00 6.4362e-04 1.4351e-03 1.5295e-03
2.9500e+00 6.4419e-04 1.4398e-03 1.5327e-03
2.9562e+00 6.4480e-04 1.4442e-03 1.5350e-03
2.9625e+00 6.4545e-04 1.4484e-03 1.5380e-03
2.9688e+00 6.4615e-04 1.4520e-03 1.5412e-03
2.9750e+00 6.4691e-04 1.4555e-03 1.5446e-03
2.9813e+00 6.4771e-04 1.4585e-03 1.5478e-03
2.9875e+00 6.4855e-04 1.4613e-03 1.5516e-03
2.9937e+00 6.4942e-04 1.4645e-03 1.5553e-03
3.0000e+00 6.5029e-04 1.4678e-03 1.5591e-03


==> localized_nonra_pAstar_pUstar_n12.txt <==
tpUs_pApUs pUs_pApUs tpAs_pAspU pAs_pAspU tpUs_pAspUs pUs_pAspUs tpAs_pAspUs pAs_pAspUs
0.0000e+00 2 0.0000e+00 13 0.0000e+00 2 0.0000e+00 13
6.6250e-02 2 2.5000e-04 13 1.2050e-01 2 2.5000e-04 13
6.6500e-02 3 5.0000e-04 24 1.2050e-01 3 5.0000e-04 24
8.5750e-02 3 3.0000e+00 24 1.2175e-01 3 3.0000e+00 24
8.6000e-02 4 3.0000e+00 24 1.2200e-01 4 3.0000e+00 24
1.2688e+00 4 3.0000e+00 24 1.0963e+00 4 3.0000e+00 24
1.2690e+00 5 3.0000e+00 24 1.0965e+00 5 3.0000e+00 24
2.7940e+00 5 3.0000e+00 24 3.0000e+00 5 3.0000e+00 24
2.7943e+00 6 3.0000e+00 24 3.0000e+00 5 3.0000e+00 24
3.0000e+00 6 3.0000e+00 24 3.0000e+00 5 3.0000e+00 24


==> localized_nonra_pAstar_pUstar_n20.txt <==
tpUs_pAspUs pUs_pAspUs tpAs_pAspUs pAs_pAspUs
2.5000e-04 3 2.5000e-04 20
2.6250e-02 3 5.0000e-04 40
2.6500e-02 4 3.0000e+00 40
3.0000e+00 4

==> localized_ra_2n_m_n12.txt <==
tred red2n thred hred2n hredm tna 2nna mna
0.0000e+00 24 0.0000e+00 24 38 0.0000e+00 24 80
5.0000e-04 24 2.5000e-04 24 38 3.0000e+00 24 80
7.5000e-04 26 5.0000e-04 26 39
1.0000e-03 26 7.5000e-04 28 45
1.2500e-03 28 1.5000e-03 28 45
2.7500e-03 28 1.7500e-03 30 46
3.0000e-03 30 4.5000e-03 30 46
7.5000e-03 30 4.7500e-03 32 51
7.7500e-03 32 1.2000e-02 32 51
2.0000e-02 32 1.2250e-02 34 63
2.0250e-02 34 3.0500e-02 34 63
5.1750e-02 34 3.0750e-02 36 77
5.2000e-02 36 9.4250e-02 36 77
1.4625e-01 36 9.4500e-02 38 92
1.4650e-01 38 3.7575e-01 38 92
5.9075e-01 38 3.7600e-01 40 92
5.9100e-01 40 1.2577e+00 40 92
1.7578e+00 40 1.2580e+00 42 315
1.7580e+00 42 3.0000e+00 42 315
3.0000e+00 42 3.0000e+00 42 315

==> localized_ra_2n_m_n20.txt <==
tred red2n thred hred2n hredm tna 2nna mna
0.0000e+00 40 0.0000e+00 40 83 0.0000e+00 40 115
5.0000e-04 40 2.5000e-04 40 83 3.0000e+00 40 115
7.5000e-04 42 5.0000e-04 42 101
1.2500e-03 42 7.5000e-04 44 112
1.5000e-03 44 1.2500e-03 44 112
3.0000e-03 44 1.5000e-03 46 121
3.2500e-03 46 3.5000e-03 46 121
7.2500e-03 46 3.7500e-03 48 136
7.5000e-03 48 9.0000e-03 48 136
1.7500e-02 48 9.2500e-03 50 158
1.7750e-02 50 2.5500e-02 50 158
5.0500e-02 50 2.5750e-02 52 194
5.0750e-02 52 8.7750e-02 52 194
1.3225e-02 52 8.8000e-02 54 260
1.3250e-02 54 3.1950e-01 54 260
5.9500e-01 54 3.1975e-01 56 290
5.9525e-01 56 1.3448e+00 56 290
1.8613e+00 56 1.3450e+00 58 580
1.8615e+00 58 3.0000e+00 58 580
3.0000e+00 58

==> localized_ra_comptimes.txt <==
trnra12 ernra12 thrnra12 ehrnra12 trra12 erra12 thrra12 ehrra12 trnra20 ernra20 thrnra20 ehrnra20 trra20 erra20 thrra20 ehrra20 tadapttaum eadapttaum
660.3 3.1168e-03 27.5 4.1408e-03 1375.9 8.9197e-04 116.4 9.8997e-04 1360.7 6.5029e-04 38.0 1.5591e-03 1879.8 1.7845e-04 469.9 1.9378e-04 259.4 2.6057e-04

==> localized_ra_errors_n12.txt <==
t hred red
0.0000e+00 7.7043e-04 7.7043e-04
6.2500e-03 7.7120e-04 7.7132e-04
1.2500e-02 7.7285e-04 7.7263e-04
1.8750e-02 7.7506e-04 7.7440e-04
2.5000e-02 7.7784e-04 7.7627e-04
3.1250e-02 7.8058e-04 7.7811e-04
3.7500e-02 7.8222e-04 7.7981e-04
4.3750e-02 7.8355e-04 7.8131e-04
5.0000e-02 7.8498e-04 7.8263e-04
5.6250e-02 7.8622e-04 7.8334e-04
6.2500e-02 7.8733e-04 7.8374e-04
6.8750e-02 7.8847e-04 7.8406e-04
7.5000e-02 7.8940e-04 7.8436e-04
8.1250e-02 7.9035e-04 7.8466e-04
8.7500e-02 7.9107e-04 7.8500e-04
9.3750e-02 7.9177e-04 7.8539e-04
1.0000e-01 7.9209e-04 7.8584e-04
1.0625e-01 7.9254e-04 7.8635e-04
1.1250e-01 7.9289e-04 7.8692e-04
1.1875e-01 7.9334e-04 7.8756e-04
1.2500e-01 7.9382e-04 7.8824e-04
1.3125e-01 7.9426e-04 7.8897e-04
1.3750e-01 7.9472e-04 7.8975e-04
1.4375e-01 7.9518e-04 7.9056e-04
1.5000e-01 7.9573e-04 7.9104e-04
1.5625e-01 7.9622e-04 7.9126e-04
1.6250e-01 7.9662e-04 7.9148e-04
1.6875e-01 7.9696e-04 7.9169e-04
1.7500e-01 7.9734e-04 7.9188e-04
1.8125e-01 7.9766e-04 7.9205e-04
1.8750e-01 7.9799e-04 7.9221e-04
1.9375e-01 7.9826e-04 7.9235e-04
2.0000e-01 7.9859e-04 7.9248e-04
2.0625e-01 7.9889e-04 7.9258e-04
2.1250e-01 7.9919e-04 7.9267e-04
2.1875e-01 7.9950e-04 7.9275e-04
2.2500e-01 7.9990e-04 7.9281e-04
2.3125e-01 8.0027e-04 7.9286e-04
2.3750e-01 8.0066e-04 7.9290e-04
2.4375e-01 8.0104e-04 7.9293e-04
2.5000e-01 8.0139e-04 7.9296e-04
2.5625e-01 8.0171e-04 7.9297e-04
2.6250e-01 8.0205e-04 7.9299e-04
2.6875e-01 8.0237e-04 7.9300e-04
2.7500e-01 8.0268e-04 7.9301e-04
2.8125e-01 8.0298e-04 7.9302e-04
2.8750e-01 8.0334e-04 7.9303e-04
2.9375e-01 8.0360e-04 7.9305e-04
3.0000e-01 8.0391e-04 7.9306e-04
3.0625e-01 8.0415e-04 7.9309e-04
3.1250e-01 8.0443e-04 7.9312e-04
3.1875e-01 8.0473e-04 7.9315e-04
3.2500e-01 8.0503e-04 7.9320e-04
3.3125e-01 8.0535e-04 7.9325e-04
3.3750e-01 8.0572e-04 7.9332e-04
3.4375e-01 8.0610e-04 7.9339e-04
3.5000e-01 8.0654e-04 7.9348e-04
3.5625e-01 8.0693e-04 7.9357e-04
3.6250e-01 8.0734e-04 7.9368e-04
3.6875e-01 8.0774e-04 7.9380e-04
3.7500e-01 8.0812e-04 7.9393e-04
3.8125e-01 8.0829e-04 7.9407e-04
3.8750e-01 8.0844e-04 7.9423e-04
3.9375e-01 8.0862e-04 7.9440e-04
4.0000e-01 8.0880e-04 7.9458e-04
4.0625e-01 8.0894e-04 7.9477e-04
4.1250e-01 8.0908e-04 7.9498e-04
4.1875e-01 8.0924e-04 7.9520e-04
4.2500e-01 8.0943e-04 7.9543e-04
4.3125e-01 8.0959e-04 7.9567e-04
4.3750e-01 8.0980e-04 7.9593e-04
4.4375e-01 8.1002e-04 7.9620e-04
4.5000e-01 8.1026e-04 7.9648e-04
4.5625e-01 8.1051e-04 7.9677e-04
4.6250e-01 8.1078e-04 7.9707e-04
4.6875e-01 8.1104e-04 7.9739e-04
4.7500e-01 8.1130e-04 7.9772e-04
4.8125e-01 8.1156e-04 7.9805e-04
4.8750e-01 8.1180e-04 7.9840e-04
4.9375e-01 8.1205e-04 7.9876e-04
5.0000e-01 8.1234e-04 7.9912e-04
5.0625e-01 8.1267e-04 7.9950e-04
5.1250e-01 8.1303e-04 7.9988e-04
5.1875e-01 8.1336e-04 8.0027e-04
5.2500e-01 8.1374e-04 8.0067e-04
5.3125e-01 8.1408e-04 8.0108e-04
5.3750e-01 8.1441e-04 8.0150e-04
5.4375e-01 8.1470e-04 8.0192e-04
5.5000e-01 8.1501e-04 8.0236e-04
5.5625e-01 8.1533e-04 8.0279e-04
5.6250e-01 8.1564e-04 8.0324e-04
5.6875e-01 8.1595e-04 8.0369e-04
5.7500e-01 8.1628e-04 8.0414e-04
5.8125e-01 8.1665e-04 8.0460e-04
5.8750e-01 8.1707e-04 8.0507e-04
5.9375e-01 8.1748e-04 8.0543e-04
6.0000e-01 8.1785e-04 8.0568e-04
6.0625e-01 8.1822e-04 8.0593e-04
6.1250e-01 8.1859e-04 8.0618e-04
6.1875e-01 8.1898e-04 8.0643e-04
6.2500e-01 8.1939e-04 8.0668e-04
6.3125e-01 8.1979e-04 8.0692e-04
6.3750e-01 8.2016e-04 8.0717e-04
6.4375e-01 8.2049e-04 8.0742e-04
6.5000e-01 8.2087e-04 8.0767e-04
6.5625e-01 8.2123e-04 8.0791e-04
6.6250e-01 8.2160e-04 8.0815e-04
6.6875e-01 8.2199e-04 8.0840e-04
6.7500e-01 8.2242e-04 8.0863e-04
6.8125e-01 8.2290e-04 8.0887e-04
6.8750e-01 8.2336e-04 8.0911e-04
6.9375e-01 8.2380e-04 8.0934e-04
7.0000e-01 8.2424e-04 8.0957e-04
7.0625e-01 8.2468e-04 8.0979e-04
7.1250e-01 8.2510e-04 8.1001e-04
7.1875e-01 8.2546e-04 8.1023e-04
7.2500e-01 8.2588e-04 8.1045e-04
7.3125e-01 8.2629e-04 8.1066e-04
7.3750e-01 8.2670e-04 8.1087e-04
7.4375e-01 8.2715e-04 8.1107e-04
7.5000e-01 8.2760e-04 8.1127e-04
7.5625e-01 8.2797e-04 8.1147e-04
7.6250e-01 8.2835e-04 8.1166e-04
7.6875e-01 8.2865e-04 8.1185e-04
7.7500e-01 8.2900e-04 8.1203e-04
7.8125e-01 8.2935e-04 8.1221e-04
7.8750e-01 8.2964e-04 8.1239e-04
7.9375e-01 8.2994e-04 8.1256e-04
8.0000e-01 8.3034e-04 8.1273e-04
8.0625e-01 8.3077e-04 8.1289e-04
8.1250e-01 8.3117e-04 8.1305e-04
8.1875e-01 8.3156e-04 8.1321e-04
8.2500e-01 8.3200e-04 8.1335e-04
8.3125e-01 8.3249e-04 8.1350e-04
8.3750e-01 8.3293e-04 8.1364e-04
8.4375e-01 8.3349e-04 8.1378e-04
8.5000e-01 8.3406e-04 8.1392e-04
8.5625e-01 8.3462e-04 8.1404e-04
8.6250e-01 8.3525e-04 8.1416e-04
8.6875e-01 8.3592e-04 8.1428e-04
8.7500e-01 8.3661e-04 8.1440e-04
8.8125e-01 8.3726e-04 8.1451e-04
8.8750e-01 8.3799e-04 8.1463e-04
8.9375e-01 8.3881e-04 8.1473e-04
9.0000e-01 8.3958e-04 8.1483e-04
9.0625e-01 8.4031e-04 8.1492e-04
9.1250e-01 8.4102e-04 8.1500e-04
9.1875e-01 8.4162e-04 8.1509e-04
9.2500e-01 8.4219e-04 8.1518e-04
9.3125e-01 8.4273e-04 8.1526e-04
9.3750e-01 8.4326e-04 8.1534e-04
9.4375e-01 8.4397e-04 8.1542e-04
9.5000e-01 8.4464e-04 8.1549e-04
9.5625e-01 8.4525e-04 8.1555e-04
9.6250e-01 8.4584e-04 8.1561e-04
9.6875e-01 8.4641e-04 8.1567e-04
9.7500e-01 8.4699e-04 8.1572e-04
9.8125e-01 8.4756e-04 8.1577e-04
9.8750e-01 8.4825e-04 8.1582e-04
9.9375e-01 8.4904e-04 8.1588e-04
1.0000e+00 8.4997e-04 8.1593e-04
1.0063e+00 8.5102e-04 8.1598e-04
1.0125e+00 8.5182e-04 8.1603e-04
1.0188e+00 8.5259e-04 8.1607e-04
1.0250e+00 8.5326e-04 8.1612e-04
1.0313e+00 8.5400e-04 8.1616e-04
1.0375e+00 8.5476e-04 8.1619e-04
1.0437e+00 8.5558e-04 8.1622e-04
1.0500e+00 8.5659e-04 8.1624e-04
1.0562e+00 8.5757e-04 8.1626e-04
1.0625e+00 8.5831e-04 8.1628e-04
1.0688e+00 8.5905e-04 8.1632e-04
1.0750e+00 8.6010e-04 8.1636e-04
1.0813e+00 8.6131e-04 8.1641e-04
1.0875e+00 8.6232e-04 8.1647e-04
1.0938e+00 8.6364e-04 8.1653e-04
1.1000e+00 8.6513e-04 8.1659e-04
1.1062e+00 8.6666e-04 8.1663e-04
1.1125e+00 8.6829e-04 8.1667e-04
1.1187e+00 8.6983e-04 8.1668e-04
1.1250e+00 8.7122e-04 8.1669e-04
1.1313e+00 8.7244e-04 8.1669e-04
1.1375e+00 8.7394e-04 8.1669e-04
1.1438e+00 8.7558e-04 8.1670e-04
1.1500e+00 8.7734e-04 8.1673e-04
1.1563e+00 8.7937e-04 8.1678e-04
1.1625e+00 8.8132e-04 8.1685e-04
1.1687e+00 8.8324e-04 8.1695e-04
1.1750e+00 8.8530e-04 8.1706e-04
1.1812e+00 8.8742e-04 8.1718e-04
1.1875e+00 8.8950e-04 8.1729e-04
1.1938e+00 8.9152e-04 8.1739e-04
1.2000e+00 8.9372e-04 8.1747e-04
1.2063e+00 8.9619e-04 8.1752e-04
1.2125e+00 8.9846e-04 8.1755e-04
1.2188e+00 9.0079e-04 8.1756e-04
1.2250e+00 9.0332e-04 8.1756e-04
1.2312e+00 9.0581e-04 8.1756e-04
1.2375e+00 9.0842e-04 8.1757e-04
1.2437e+00 9.1114e-04 8.1760e-04
1.2500e+00 9.1408e-04 8.1766e-04
1.2563e+00 9.1738e-04 8.1775e-04
1.2625e+00 9.1806e-04 8.1788e-04
1.2688e+00 9.1812e-04 8.1805e-04
1.2750e+00 9.1817e-04 8.1824e-04
1.2813e+00 9.1825e-04 8.1845e-04
1.2875e+00 9.1833e-04 8.1867e-04
1.2937e+00 9.1836e-04 8.1889e-04
1.3000e+00 9.1837e-04 8.1908e-04
1.3062e+00 9.1837e-04 8.1925e-04
1.3125e+00 9.1835e-04 8.1939e-04
1.3188e+00 9.1830e-04 8.1949e-04
1.3250e+00 9.1832e-04 8.1956e-04
1.3313e+00 9.1829e-04 8.1960e-04
1.3375e+00 9.1827e-04 8.1963e-04
1.3438e+00 9.1826e-04 8.1965e-04
1.3500e+00 9.1823e-04 8.1967e-04
1.3562e+00 9.1817e-04 8.1970e-04
1.3625e+00 9.1817e-04 8.1976e-04
1.3687e+00 9.1817e-04 8.1985e-04
1.3750e+00 9.1821e-04 8.1997e-04
1.3813e+00 9.1827e-04 8.2013e-04
1.3875e+00 9.1829e-04 8.2034e-04
1.3938e+00 9.1834e-04 8.2059e-04
1.4000e+00 9.1841e-04 8.2087e-04
1.4063e+00 9.1845e-04 8.2118e-04
1.4125e+00 9.1850e-04 8.2150e-04
1.4187e+00 9.1850e-04 8.2183e-04
1.4250e+00 9.1849e-04 8.2215e-04
1.4312e+00 9.1848e-04 8.2245e-04
1.4375e+00 9.1851e-04 8.2273e-04
1.4438e+00 9.1850e-04 8.2297e-04
1.4500e+00 9.1848e-04 8.2317e-04
1.4563e+00 9.1851e-04 8.2333e-04
1.4625e+00 9.1856e-04 8.2346e-04
1.4688e+00 9.1856e-04 8.2355e-04
1.4750e+00 9.1853e-04 8.2361e-04
1.4812e+00 9.1849e-04 8.2365e-04
1.4875e+00 9.1842e-04 8.2367e-04
1.4937e+00 9.1832e-04 8.2368e-04
1.5000e+00 9.1828e-04 8.2369e-04
1.5063e+00 9.1830e-04 8.2370e-04
1.5125e+00 9.1833e-04 8.2373e-04
1.5188e+00 9.1834e-04 8.2379e-04
1.5250e+00 9.1838e-04 8.2387e-04
1.5313e+00 9.1843e-04 8.2399e-04
1.5375e+00 9.1847e-04 8.2416e-04
1.5437e+00 9.1850e-04 8.2437e-04
1.5500e+00 9.1863e-04 8.2462e-04
1.5562e+00 9.1874e-04 8.2490e-04
1.5625e+00 9.1890e-04 8.2522e-04
1.5688e+00 9.1896e-04 8.2557e-04
1.5750e+00 9.1909e-04 8.2592e-04
1.5813e+00 9.1925e-04 8.2629e-04
1.5875e+00 9.1943e-04 8.2665e-04
1.5938e+00 9.1957e-04 8.2700e-04
1.6000e+00 9.1968e-04 8.2734e-04
1.6062e+00 9.1986e-04 8.2767e-04
1.6125e+00 9.2001e-04 8.2797e-04
1.6187e+00 9.2012e-04 8.2825e-04
1.6250e+00 9.2025e-04 8.2850e-04
1.6313e+00 9.2038e-04 8.2873e-04
1.6375e+00 9.2039e-04 8.2892e-04
1.6438e+00 9.2041e-04 8.2907e-04
1.6500e+00 9.2049e-04 8.2919e-04
1.6563e+00 9.2062e-04 8.2927e-04
1.6625e+00 9.2075e-04 8.2932e-04
1.6687e+00 9.2077e-04 8.2933e-04
1.6750e+00 9.2082e-04 8.2932e-04
1.6812e+00 9.2089e-04 8.2928e-04
1.6875e+00 9.2087e-04 8.2922e-04
1.6938e+00 9.2096e-04 8.2917e-04
1.7000e+00 9.2095e-04 8.2911e-04
1.7063e+00 9.2099e-04 8.2908e-04
1.7125e+00 9.2103e-04 8.2907e-04
1.7188e+00 9.2103e-04 8.2908e-04
1.7250e+00 9.2104e-04 8.2913e-04
1.7312e+00 9.2099e-04 8.2922e-04
1.7375e+00 9.2099e-04 8.2934e-04
1.7437e+00 9.2103e-04 8.2950e-04
1.7500e+00 9.2113e-04 8.2969e-04
1.7563e+00 9.2121e-04 8.2991e-04
1.7625e+00 9.2131e-04 8.3005e-04
1.7688e+00 9.2136e-04 8.3017e-04
1.7750e+00 9.2152e-04 8.3031e-04
1.7813e+00 9.2170e-04 8.3045e-04
1.7875e+00 9.2178e-04 8.3061e-04
1.7937e+00 9.2185e-04 8.3078e-04
1.8000e+00 9.2204e-04 8.3097e-04
1.8062e+00 9.2221e-04 8.3115e-04
1.8125e+00 9.2235e-04 8.3134e-04
1.8188e+00 9.2250e-04 8.3154e-04
1.8250e+00 9.2254e-04 8.3173e-04
1.8313e+00 9.2272e-04 8.3193e-04
1.8375e+00 9.2292e-04 8.3213e-04
1.8438e+00 9.2305e-04 8.3232e-04
1.8500e+00 9.2328e-04 8.3250e-04
1.8562e+00 9.2348e-04 8.3266e-04
1.8625e+00 9.2367e-04 8.3280e-04
1.8687e+00 9.2379e-04 8.3292e-04
1.8750e+00 9.2402e-04 8.3303e-04
1.8813e+00 9.2422e-04 8.3313e-04
1.8875e+00 9.2428e-04 8.3321e-04
1.8938e+00 9.2445e-04 8.3328e-04
1.9000e+00 9.2459e-04 8.3333e-04
1.9063e+00 9.2469e-04 8.3337e-04
1.9125e+00 9.2482e-04 8.3339e-04
1.9187e+00 9.2496e-04 8.3341e-04
1.9250e+00 9.2505e-04 8.3342e-04
1.9312e+00 9.2517e-04 8.3344e-04
1.9375e+00 9.2529e-04 8.3345e-04
1.9438e+00 9.2550e-04 8.3348e-04
1.9500e+00 9.2566e-04 8.3351e-04
1.9563e+00 9.2595e-04 8.3354e-04
1.9625e+00 9.2615e-04 8.3359e-04
1.9688e+00 9.2636e-04 8.3364e-04
1.9750e+00 9.2653e-04 8.3369e-04
1.9812e+00 9.2669e-04 8.3374e-04
1.9875e+00 9.2692e-04 8.3380e-04
1.9937e+00 9.2721e-04 8.3387e-04
2.0000e+00 9.2751e-04 8.3393e-04
2.0063e+00 9.2777e-04 8.3401e-04
2.0125e+00 9.2804e-04 8.3409e-04
2.0187e+00 9.2834e-04 8.3418e-04
2.0250e+00 9.2863e-04 8.3427e-04
2.0313e+00 9.2881e-04 8.3437e-04
2.0375e+00 9.2896e-04 8.3448e-04
2.0438e+00 9.2915e-04 8.3459e-04
2.0500e+00 9.2945e-04 8.3471e-04
2.0562e+00 9.2975e-04 8.3483e-04
2.0625e+00 9.3012e-04 8.3497e-04
2.0688e+00 9.3034e-04 8.3511e-04
2.0750e+00 9.3054e-04 8.3527e-04
2.0812e+00 9.3077e-04 8.3543e-04
2.0875e+00 9.3101e-04 8.3561e-04
2.0938e+00 9.3134e-04 8.3579e-04
2.1000e+00 9.3164e-04 8.3597e-04
2.1063e+00 9.3191e-04 8.3616e-04
2.1125e+00 9.3221e-04 8.3635e-04
2.1187e+00 9.3255e-04 8.3654e-04
2.1250e+00 9.3288e-04 8.3673e-04
2.1313e+00 9.3337e-04 8.3692e-04
2.1375e+00 9.3372e-04 8.3712e-04
2.1437e+00 9.3412e-04 8.3732e-04
2.1500e+00 9.3446e-04 8.3753e-04
2.1563e+00 9.3482e-04 8.3773e-04
2.1625e+00 9.3518e-04 8.3793e-04
2.1688e+00 9.3547e-04 8.3813e-04
2.1750e+00 9.3580e-04 8.3831e-04
2.1812e+00 9.3627e-04 8.3848e-04
2.1875e+00 9.3675e-04 8.3863e-04
2.1938e+00 9.3707e-04 8.3878e-04
2.2000e+00 9.3745e-04 8.3893e-04
2.2062e+00 9.3785e-04 8.3906e-04
2.2125e+00 9.3828e-04 8.3920e-04
2.2188e+00 9.3875e-04 8.3932e-04
2.2250e+00 9.3913e-04 8.3944e-04
2.2313e+00 9.3950e-04 8.3957e-04
2.2375e+00 9.3984e-04 8.3969e-04
2.2437e+00 9.4017e-04 8.3980e-04
2.2500e+00 9.4052e-04 8.3992e-04
2.2563e+00 9.4085e-04 8.4004e-04
2.2625e+00 9.4116e-04 8.4015e-04
2.2687e+00 9.4155e-04 8.4025e-04
2.2750e+00 9.4189e-04 8.4036e-04
2.2813e+00 9.4221e-04 8.4046e-04
2.2875e+00 9.4241e-04 8.4057e-04
2.2938e+00 9.4271e-04 8.4068e-04
2.3000e+00 9.4316e-04 8.4079e-04
2.3062e+00 9.4356e-04 8.4090e-04
2.3125e+00 9.4388e-04 8.4102e-04
2.3188e+00 9.4414e-04 8.4114e-04
2.3250e+00 9.4442e-04 8.4126e-04
2.3312e+00 9.4465e-04 8.4139e-04
2.3375e+00 9.4485e-04 8.4152e-04
2.3438e+00 9.4510e-04 8.4167e-04
2.3500e+00 9.4531e-04 8.4182e-04
2.3563e+00 9.4563e-04 8.4197e-04
2.3625e+00 9.4597e-04 8.4213e-04
2.3687e+00 9.4619e-04 8.4228e-04
2.3750e+00 9.4642e-04 8.4244e-04
2.3813e+00 9.4665e-04 8.4259e-04
2.3875e+00 9.4701e-04 8.4274e-04
2.3937e+00 9.4728e-04 8.4290e-04
2.4000e+00 9.4761e-04 8.4305e-04
2.4063e+00 9.4789e-04 8.4321e-04
2.4125e+00 9.4809e-04 8.4337e-04
2.4188e+00 9.4838e-04 8.4354e-04
2.4250e+00 9.4851e-04 8.4370e-04
2.4312e+00 9.4868e-04 8.4387e-04
2.4375e+00 9.4889e-04 8.4404e-04
2.4438e+00 9.4914e-04 8.4421e-04
2.4500e+00 9.4955e-04 8.4439e-04
2.4562e+00 9.4988e-04 8.4456e-04
2.4625e+00 9.5022e-04 8.4474e-04
2.4688e+00 9.5059e-04 8.4492e-04
2.4750e+00 9.5084e-04 8.4511e-04
2.4813e+00 9.5114e-04 8.4529e-04
2.4875e+00 9.5150e-04 8.4549e-04
2.4937e+00 9.5190e-04 8.4569e-04
2.5000e+00 9.5229e-04 8.4590e-04
2.5063e+00 9.5253e-04 8.4612e-04
2.5125e+00 9.5288e-04 8.4635e-04
2.5187e+00 9.5320e-04 8.4660e-04
2.5250e+00 9.5356e-04 8.4686e-04
2.5313e+00 9.5395e-04 8.4714e-04
2.5375e+00 9.5442e-04 8.4742e-04
2.5438e+00 9.5493e-04 8.4771e-04
2.5500e+00 9.5543e-04 8.4800e-04
2.5562e+00 9.5592e-04 8.4828e-04
2.5625e+00 9.5640e-04 8.4856e-04
2.5688e+00 9.5682e-04 8.4883e-04
2.5750e+00 9.5718e-04 8.4909e-04
2.5812e+00 9.5754e-04 8.4934e-04
2.5875e+00 9.5806e-04 8.4958e-04
2.5938e+00 9.5849e-04 8.4982e-04
2.6000e+00 9.5891e-04 8.5005e-04
2.6063e+00 9.5936e-04 8.5029e-04
2.6125e+00 9.5987e-04 8.5053e-04
2.6187e+00 9.6032e-04 8.5075e-04
2.6250e+00 9.6071e-04 8.5097e-04
2.6313e+00 9.6117e-04 8.5118e-04
2.6375e+00 9.6161e-04 8.5138e-04
2.6437e+00 9.6211e-04 8.5157e-04
2.6500e+00 9.6259e-04 8.5175e-04
2.6563e+00 9.6305e-04 8.5193e-04
2.6625e+00 9.6347e-04 8.5210e-04
2.6688e+00 9.6382e-04 8.5227e-04
2.6750e+00 9.6425e-04 8.5243e-04
2.6812e+00 9.6476e-04 8.5259e-04
2.6875e+00 9.6525e-04 8.5275e-04
2.6938e+00 9.6562e-04 8.5291e-04
2.7000e+00 9.6609e-04 8.5307e-04
2.7062e+00 9.6648e-04 8.5322e-04
2.7125e+00 9.6685e-04 8.5337e-04
2.7188e+00 9.6719e-04 8.5352e-04
2.7250e+00 9.6762e-04 8.5367e-04
2.7313e+00 9.6795e-04 8.5383e-04
2.7375e+00 9.6823e-04 8.5398e-04
2.7437e+00 9.6857e-04 8.5414e-04
2.7500e+00 9.6900e-04 8.5430e-04
2.7563e+00 9.6949e-04 8.5447e-04
2.7625e+00 9.6982e-04 8.5464e-04
2.7687e+00 9.7016e-04 8.5481e-04
2.7750e+00 9.7070e-04 8.5499e-04
2.7813e+00 9.7120e-04 8.5517e-04
2.7875e+00 9.7165e-04 8.5537e-04
2.7938e+00 9.7205e-04 8.5558e-04
2.8000e+00 9.7242e-04 8.5579e-04
2.8062e+00 9.7283e-04 8.5603e-04
2.8125e+00 9.7335e-04 8.5627e-04
2.8188e+00 9.7384e-04 8.5653e-04
2.8250e+00 9.7427e-04 8.5679e-04
2.8312e+00 9.7477e-04 8.5707e-04
2.8375e+00 9.7542e-04 8.5734e-04
2.8438e+00 9.7604e-04 8.5762e-04
2.8500e+00 9.7656e-04 8.5790e-04
2.8563e+00 9.7714e-04 8.5817e-04
2.8625e+00 9.7779e-04 8.5843e-04
2.8687e+00 9.7840e-04 8.5868e-04
2.8750e+00 9.7903e-04 8.5891e-04
2.8813e+00 9.7957e-04 8.5913e-04
2.8875e+00 9.8016e-04 8.5934e-04
2.8937e+00 9.8069e-04 8.5953e-04
2.9000e+00 9.8124e-04 8.5972e-04
2.9063e+00 9.8170e-04 8.5988e-04
2.9125e+00 9.8231e-04 8.6004e-04
2.9188e+00 9.8288e-04 8.6019e-04
2.9250e+00 9.8346e-04 8.6033e-04
2.9312e+00 9.8410e-04 8.6046e-04
2.9375e+00 9.8461e-04 8.6059e-04
2.9438e+00 9.8512e-04 8.6071e-04
2.9500e+00 9.8574e-04 8.6082e-04
2.9562e+00 9.8637e-04 8.6094e-04
2.9625e+00 9.8687e-04 8.6105e-04
2.9688e+00 9.8735e-04 8.6116e-04
2.9750e+00 9.8782e-04 8.6126e-04
2.9813e+00 9.8831e-04 8.6137e-04
2.9875e+00 9.8879e-04 8.6147e-04
2.9937e+00 9.8931e-04 8.6157e-04
3.0000e+00 9.8997e-04 8.6167e-04



==> localized_ra_errors_n20.txt <==
t nrared rahred rared nrahred
0.0000e+00 1.0981e-05 1.0981e-05 1.0981e-05 1.0981e-05
6.2500e-03 2.6723e-05 1.5486e-05 1.6854e-05 3.1175e-05
1.2500e-02 4.8410e-05 2.0698e-05 2.3014e-05 5.7512e-05
1.8750e-02 6.9985e-05 2.5220e-05 2.8950e-05 8.2991e-05
2.5000e-02 8.9763e-05 2.9431e-05 3.2656e-05 1.0554e-04
3.1250e-02 1.0698e-04 3.0797e-05 3.6402e-05 1.2301e-04
3.7500e-02 1.2160e-04 3.2043e-05 4.0091e-05 1.3757e-04
4.3750e-02 1.3391e-04 3.3455e-05 4.3697e-05 1.5095e-04
5.0000e-02 1.4433e-04 3.5079e-05 4.7233e-05 1.6120e-04
5.6250e-02 1.5321e-04 3.6897e-05 4.8479e-05 1.6935e-04
6.2500e-02 1.6089e-04 3.8854e-05 4.9649e-05 1.7732e-04
6.8750e-02 1.6764e-04 4.0990e-05 5.0961e-05 1.8277e-04
7.5000e-02 1.7367e-04 4.3294e-05 5.2431e-05 1.8831e-04
8.1250e-02 1.7913e-04 4.5729e-05 5.4075e-05 1.9395e-04
8.7500e-02 1.8415e-04 4.8275e-05 5.5901e-05 1.9923e-04
9.3750e-02 1.8883e-04 4.9279e-05 5.7908e-05 2.0458e-04
1.0000e-01 1.9321e-04 5.0314e-05 6.0081e-05 2.1001e-04
1.0625e-01 1.9737e-04 5.1393e-05 6.2391e-05 2.1552e-04
1.1250e-01 2.0134e-04 5.2517e-05 6.4793e-05 2.2105e-04
1.1875e-01 2.0517e-04 5.3675e-05 6.7235e-05 2.2592e-04
1.2500e-01 2.0887e-04 5.4847e-05 6.9658e-05 2.3042e-04
1.3125e-01 2.1249e-04 5.6059e-05 7.2010e-05 2.3516e-04
1.3750e-01 2.1604e-04 5.7242e-05 7.2932e-05 2.3960e-04
1.4375e-01 2.1955e-04 5.8418e-05 7.3599e-05 2.4414e-04
1.5000e-01 2.2302e-04 5.9637e-05 7.4281e-05 2.4884e-04
1.5625e-01 2.2646e-04 6.0919e-05 7.4977e-05 2.5357e-04
1.6250e-01 2.2990e-04 6.2206e-05 7.5687e-05 2.5813e-04
1.6875e-01 2.3333e-04 6.3533e-05 7.6412e-05 2.6298e-04
1.7500e-01 2.3675e-04 6.4805e-05 7.7151e-05 2.6717e-04
1.8125e-01 2.4016e-04 6.6035e-05 7.7905e-05 2.7103e-04
1.8750e-01 2.4357e-04 6.7325e-05 7.8674e-05 2.7506e-04
1.9375e-01 2.4696e-04 6.8686e-05 7.9457e-05 2.7883e-04
2.0000e-01 2.5034e-04 7.0070e-05 8.0255e-05 2.8277e-04
2.0625e-01 2.5369e-04 7.1477e-05 8.1069e-05 2.8674e-04
2.1250e-01 2.5701e-04 7.2849e-05 8.1898e-05 2.9074e-04
2.1875e-01 2.6028e-04 7.4214e-05 8.2742e-05 2.9489e-04
2.2500e-01 2.6350e-04 7.5589e-05 8.3600e-05 2.9916e-04
2.3125e-01 2.6666e-04 7.6969e-05 8.4471e-05 3.0366e-04
2.3750e-01 2.6975e-04 7.8352e-05 8.5355e-05 3.0783e-04
2.4375e-01 2.7275e-04 7.9756e-05 8.6251e-05 3.1206e-04
2.5000e-01 2.7567e-04 8.1133e-05 8.7156e-05 3.1633e-04
2.5625e-01 2.7849e-04 8.2532e-05 8.8070e-05 3.2065e-04
2.6250e-01 2.8122e-04 8.3908e-05 8.8990e-05 3.2486e-04
2.6875e-01 2.8385e-04 8.5277e-05 8.9914e-05 3.2893e-04
2.7500e-01 2.8638e-04 8.6641e-05 9.0840e-05 3.3300e-04
2.8125e-01 2.8881e-04 8.7994e-05 9.1767e-05 3.3693e-04
2.8750e-01 2.9113e-04 8.9336e-05 9.2692e-05 3.4083e-04
2.9375e-01 2.9336e-04 9.0656e-05 9.3613e-05 3.4462e-04
3.0000e-01 2.9550e-04 9.1952e-05 9.4530e-05 3.4829e-04
3.0625e-01 2.9755e-04 9.3194e-05 9.5440e-05 3.5171e-04
3.1250e-01 2.9951e-04 9.4385e-05 9.6341e-05 3.5505e-04
3.1875e-01 3.0139e-04 9.5529e-05 9.7232e-05 3.5818e-04
3.2500e-01 3.0320e-04 9.6155e-05 9.8112e-05 3.6088e-04
3.3125e-01 3.0493e-04 9.6726e-05 9.8979e-05 3.6341e-04
3.3750e-01 3.0660e-04 9.7295e-05 9.9832e-05 3.6592e-04
3.4375e-01 3.0822e-04 9.7808e-05 1.0067e-04 3.6820e-04
3.5000e-01 3.0978e-04 9.8298e-05 1.0149e-04 3.7034e-04
3.5625e-01 3.1128e-04 9.8780e-05 1.0230e-04 3.7255e-04
3.6250e-01 3.1275e-04 9.9226e-05 1.0308e-04 3.7452e-04
3.6875e-01 3.1417e-04 9.9647e-05 1.0386e-04 3.7634e-04
3.7500e-01 3.1555e-04 1.0005e-04 1.0461e-04 3.7804e-04
3.8125e-01 3.1690e-04 1.0044e-04 1.0534e-04 3.7965e-04
3.8750e-01 3.1822e-04 1.0080e-04 1.0606e-04 3.8131e-04
3.9375e-01 3.1950e-04 1.0115e-04 1.0676e-04 3.8292e-04
4.0000e-01 3.2077e-04 1.0149e-04 1.0744e-04 3.8458e-04
4.0625e-01 3.2200e-04 1.0180e-04 1.0810e-04 3.8615e-04
4.1250e-01 3.2322e-04 1.0210e-04 1.0875e-04 3.8769e-04
4.1875e-01 3.2442e-04 1.0238e-04 1.0937e-04 3.8920e-04
4.2500e-01 3.2560e-04 1.0265e-04 1.0999e-04 3.9068e-04
4.3125e-01 3.2676e-04 1.0290e-04 1.1058e-04 3.9224e-04
4.3750e-01 3.2791e-04 1.0314e-04 1.1116e-04 3.9373e-04
4.4375e-01 3.2905e-04 1.0338e-04 1.1173e-04 3.9528e-04
4.5000e-01 3.3017e-04 1.0360e-04 1.1228e-04 3.9678e-04
4.5625e-01 3.3129e-04 1.0382e-04 1.1281e-04 3.9827e-04
4.6250e-01 3.3239e-04 1.0403e-04 1.1334e-04 3.9984e-04
4.6875e-01 3.3348e-04 1.0424e-04 1.1385e-04 4.0145e-04
4.7500e-01 3.3457e-04 1.0444e-04 1.1435e-04 4.0291e-04
4.8125e-01 3.3564e-04 1.0463e-04 1.1484e-04 4.0439e-04
4.8750e-01 3.3671e-04 1.0482e-04 1.1531e-04 4.0587e-04
4.9375e-01 3.3777e-04 1.0500e-04 1.1578e-04 4.0730e-04
5.0000e-01 3.3883e-04 1.0517e-04 1.1624e-04 4.0882e-04
5.0625e-01 3.3987e-04 1.0534e-04 1.1669e-04 4.1023e-04
5.1250e-01 3.4091e-04 1.0549e-04 1.1712e-04 4.1170e-04
5.1875e-01 3.4194e-04 1.0564e-04 1.1755e-04 4.1307e-04
5.2500e-01 3.4296e-04 1.0578e-04 1.1797e-04 4.1444e-04
5.3125e-01 3.4397e-04 1.0592e-04 1.1839e-04 4.1580e-04
5.3750e-01 3.4498e-04 1.0605e-04 1.1879e-04 4.1731e-04
5.4375e-01 3.4598e-04 1.0617e-04 1.1919e-04 4.1891e-04
5.5000e-01 3.4698e-04 1.0630e-04 1.1958e-04 4.2045e-04
5.5625e-01 3.4796e-04 1.0642e-04 1.1996e-04 4.2187e-04
5.6250e-01 3.4894e-04 1.0654e-04 1.2033e-04 4.2329e-04
5.6875e-01 3.4991e-04 1.0664e-04 1.2070e-04 4.2476e-04
5.7500e-01 3.5087e-04 1.0674e-04 1.2106e-04 4.2610e-04
5.8125e-01 3.5182e-04 1.0684e-04 1.2142e-04 4.2749e-04
5.8750e-01 3.5276e-04 1.0693e-04 1.2177e-04 4.2881e-04
5.9375e-01 3.5369e-04 1.0702e-04 1.2211e-04 4.3017e-04
6.0000e-01 3.5461e-04 1.0711e-04 1.2227e-04 4.3158e-04
6.0625e-01 3.5553e-04 1.0720e-04 1.2239e-04 4.3285e-04
6.1250e-01 3.5643e-04 1.0729e-04 1.2250e-04 4.3425e-04
6.1875e-01 3.5732e-04 1.0737e-04 1.2261e-04 4.3576e-04
6.2500e-01 3.5820e-04 1.0746e-04 1.2272e-04 4.3729e-04
6.3125e-01 3.5907e-04 1.0754e-04 1.2283e-04 4.3859e-04
6.3750e-01 3.5993e-04 1.0762e-04 1.2293e-04 4.4002e-04
6.4375e-01 3.6078e-04 1.0770e-04 1.2304e-04 4.4133e-04
6.5000e-01 3.6161e-04 1.0777e-04 1.2314e-04 4.4264e-04
6.5625e-01 3.6244e-04 1.0785e-04 1.2325e-04 4.4384e-04
6.6250e-01 3.6325e-04 1.0794e-04 1.2335e-04 4.4508e-04
6.6875e-01 3.6406e-04 1.0803e-04 1.2345e-04 4.4635e-04
6.7500e-01 3.6484e-04 1.0812e-04 1.2356e-04 4.4765e-04
6.8125e-01 3.6562e-04 1.0821e-04 1.2366e-04 4.4894e-04
6.8750e-01 3.6639e-04 1.0829e-04 1.2376e-04 4.5012e-04
6.9375e-01 3.6714e-04 1.0837e-04 1.2386e-04 4.5127e-04
7.0000e-01 3.6787e-04 1.0846e-04 1.2397e-04 4.5243e-04
7.0625e-01 3.6860e-04 1.0854e-04 1.2407e-04 4.5374e-04
7.1250e-01 3.6931e-04 1.0863e-04 1.2417e-04 4.5499e-04
7.1875e-01 3.7000e-04 1.0871e-04 1.2428e-04 4.5622e-04
7.2500e-01 3.7068e-04 1.0880e-04 1.2438e-04 4.5723e-04
7.3125e-01 3.7135e-04 1.0889e-04 1.2449e-04 4.5825e-04
7.3750e-01 3.7201e-04 1.0899e-04 1.2460e-04 4.5944e-04
7.4375e-01 3.7265e-04 1.0909e-04 1.2471e-04 4.6055e-04
7.5000e-01 3.7328e-04 1.0919e-04 1.2482e-04 4.6151e-04
7.5625e-01 3.7389e-04 1.0929e-04 1.2493e-04 4.6259e-04
7.6250e-01 3.7449e-04 1.0939e-04 1.2504e-04 4.6374e-04
7.6875e-01 3.7508e-04 1.0949e-04 1.2516e-04 4.6463e-04
7.7500e-01 3.7566e-04 1.0960e-04 1.2527e-04 4.6553e-04
7.8125e-01 3.7622e-04 1.0972e-04 1.2539e-04 4.6635e-04
7.8750e-01 3.7677e-04 1.0984e-04 1.2551e-04 4.6718e-04
7.9375e-01 3.7731e-04 1.0998e-04 1.2564e-04 4.6797e-04
8.0000e-01 3.7784e-04 1.1012e-04 1.2576e-04 4.6879e-04
8.0625e-01 3.7836e-04 1.1026e-04 1.2589e-04 4.6971e-04
8.1250e-01 3.7886e-04 1.1041e-04 1.2601e-04 4.7068e-04
8.1875e-01 3.7936e-04 1.1057e-04 1.2614e-04 4.7155e-04
8.2500e-01 3.7984e-04 1.1074e-04 1.2627e-04 4.7237e-04
8.3125e-01 3.8031e-04 1.1089e-04 1.2641e-04 4.7308e-04
8.3750e-01 3.8077e-04 1.1105e-04 1.2654e-04 4.7388e-04
8.4375e-01 3.8122e-04 1.1121e-04 1.2667e-04 4.7473e-04
8.5000e-01 3.8166e-04 1.1137e-04 1.2680e-04 4.7567e-04
8.5625e-01 3.8208e-04 1.1153e-04 1.2693e-04 4.7659e-04
8.6250e-01 3.8250e-04 1.1171e-04 1.2707e-04 4.7738e-04
8.6875e-01 3.8291e-04 1.1192e-04 1.2722e-04 4.7843e-04
8.7500e-01 3.8330e-04 1.1213e-04 1.2736e-04 4.7940e-04
8.8125e-01 3.8369e-04 1.1233e-04 1.2749e-04 4.8033e-04
8.8750e-01 3.8405e-04 1.1251e-04 1.2761e-04 4.8126e-04
8.9375e-01 3.8441e-04 1.1269e-04 1.2773e-04 4.8207e-04
9.0000e-01 3.8477e-04 1.1286e-04 1.2786e-04 4.8304e-04
9.0625e-01 3.8512e-04 1.1306e-04 1.2801e-04 4.8408e-04
9.1250e-01 3.8547e-04 1.1329e-04 1.2816e-04 4.8508e-04
9.1875e-01 3.8581e-04 1.1354e-04 1.2831e-04 4.8608e-04
9.2500e-01 3.8613e-04 1.1378e-04 1.2845e-04 4.8704e-04
9.3125e-01 3.8643e-04 1.1401e-04 1.2857e-04 4.8792e-04
9.3750e-01 3.8671e-04 1.1422e-04 1.2868e-04 4.8880e-04
9.4375e-01 3.8700e-04 1.1440e-04 1.2879e-04 4.8968e-04
9.5000e-01 3.8730e-04 1.1462e-04 1.2892e-04 4.9052e-04
9.5625e-01 3.8761e-04 1.1486e-04 1.2905e-04 4.9151e-04
9.6250e-01 3.8792e-04 1.1513e-04 1.2921e-04 4.9246e-04
9.6875e-01 3.8822e-04 1.1541e-04 1.2937e-04 4.9343e-04
9.7500e-01 3.8850e-04 1.1571e-04 1.2952e-04 4.9449e-04
9.8125e-01 3.8874e-04 1.1601e-04 1.2966e-04 4.9558e-04
9.8750e-01 3.8897e-04 1.1629e-04 1.2978e-04 4.9666e-04
9.9375e-01 3.8918e-04 1.1654e-04 1.2989e-04 4.9770e-04
1.0000e+00 3.8941e-04 1.1679e-04 1.2999e-04 4.9860e-04
1.0063e+00 3.8967e-04 1.1706e-04 1.3011e-04 4.9974e-04
1.0125e+00 3.8997e-04 1.1736e-04 1.3023e-04 5.0092e-04
1.0188e+00 3.9029e-04 1.1766e-04 1.3038e-04 5.0203e-04
1.0250e+00 3.9062e-04 1.1799e-04 1.3055e-04 5.0326e-04
1.0313e+00 3.9092e-04 1.1836e-04 1.3073e-04 5.0457e-04
1.0375e+00 3.9119e-04 1.1871e-04 1.3090e-04 5.0578e-04
1.0437e+00 3.9142e-04 1.1905e-04 1.3107e-04 5.0705e-04
1.0500e+00 3.9160e-04 1.1939e-04 1.3122e-04 5.0802e-04
1.0562e+00 3.9177e-04 1.1972e-04 1.3135e-04 5.0900e-04
1.0625e+00 3.9194e-04 1.2004e-04 1.3146e-04 5.0995e-04
1.0688e+00 3.9216e-04 1.2034e-04 1.3157e-04 5.1101e-04
1.0750e+00 3.9243e-04 1.2068e-04 1.3168e-04 5.1234e-04
1.0813e+00 3.9277e-04 1.2104e-04 1.3181e-04 5.1376e-04
1.0875e+00 3.9317e-04 1.2142e-04 1.3197e-04 5.1546e-04
1.0938e+00 3.9359e-04 1.2183e-04 1.3215e-04 5.1733e-04
1.1000e+00 3.9401e-04 1.2226e-04 1.3235e-04 5.1909e-04
1.1062e+00 3.9440e-04 1.2274e-04 1.3256e-04 5.2091e-04
1.1125e+00 3.9472e-04 1.2323e-04 1.3278e-04 5.2275e-04
1.1187e+00 3.9497e-04 1.2377e-04 1.3298e-04 5.2452e-04
1.1250e+00 3.9517e-04 1.2430e-04 1.3316e-04 5.2597e-04
1.1313e+00 3.9532e-04 1.2480e-04 1.3332e-04 5.2755e-04
1.1375e+00 3.9547e-04 1.2529e-04 1.3346e-04 5.2908e-04
1.1438e+00 3.9565e-04 1.2579e-04 1.3357e-04 5.3065e-04
1.1500e+00 3.9590e-04 1.2629e-04 1.3367e-04 5.3217e-04
1.1563e+00 3.9624e-04 1.2682e-04 1.3378e-04 5.3397e-04
1.1625e+00 3.9668e-04 1.2727e-04 1.3391e-04 5.3623e-04
1.1687e+00 3.9721e-04 1.2773e-04 1.3407e-04 5.3823e-04
1.1750e+00 3.9781e-04 1.2827e-04 1.3426e-04 5.4044e-04
1.1812e+00 3.9844e-04 1.2885e-04 1.3448e-04 5.4259e-04
1.1875e+00 3.9906e-04 1.2945e-04 1.3473e-04 5.4476e-04
1.1938e+00 3.9964e-04 1.3011e-04 1.3499e-04 5.4671e-04
1.2000e+00 4.0013e-04 1.3078e-04 1.3526e-04 5.4866e-04
1.2063e+00 4.0054e-04 1.3148e-04 1.3552e-04 5.5054e-04
1.2125e+00 4.0086e-04 1.3216e-04 1.3575e-04 5.5229e-04
1.2188e+00 4.0111e-04 1.3284e-04 1.3595e-04 5.5402e-04
1.2250e+00 4.0131e-04 1.3340e-04 1.3611e-04 5.5568e-04
1.2312e+00 4.0150e-04 1.3391e-04 1.3624e-04 5.5741e-04
1.2375e+00 4.0171e-04 1.3441e-04 1.3634e-04 5.5927e-04
1.2437e+00 4.0198e-04 1.3488e-04 1.3642e-04 5.6126e-04
1.2500e+00 4.0234e-04 1.3538e-04 1.3649e-04 5.6330e-04
1.2563e+00 4.0282e-04 1.3583e-04 1.3657e-04 5.6553e-04
1.2625e+00 4.0343e-04 1.3617e-04 1.3667e-04 5.6791e-04
1.2688e+00 4.0415e-04 1.3655e-04 1.3681e-04 5.7066e-04
1.2750e+00 4.0498e-04 1.3693e-04 1.3700e-04 5.7364e-04
1.2813e+00 4.0587e-04 1.3743e-04 1.3722e-04 5.7665e-04
1.2875e+00 4.0680e-04 1.3801e-04 1.3748e-04 5.7980e-04
1.2937e+00 4.0772e-04 1.3869e-04 1.3777e-04 5.8310e-04
1.3000e+00 4.0859e-04 1.3942e-04 1.3808e-04 5.8646e-04
1.3062e+00 4.0939e-04 1.4024e-04 1.3838e-04 5.8945e-04
1.3125e+00 4.1010e-04 1.4113e-04 1.3867e-04 5.9201e-04
1.3188e+00 4.1070e-04 1.4176e-04 1.3894e-04 5.9477e-04
1.3250e+00 4.1119e-04 1.4228e-04 1.3917e-04 5.9714e-04
1.3313e+00 4.1159e-04 1.4253e-04 1.3937e-04 5.9996e-04
1.3375e+00 4.1192e-04 1.4281e-04 1.3953e-04 6.0289e-04
1.3438e+00 4.1221e-04 1.4305e-04 1.3965e-04 6.0611e-04
1.3500e+00 4.1250e-04 1.4318e-04 1.3974e-04 6.0942e-04
1.3562e+00 4.1281e-04 1.4330e-04 1.3979e-04 6.1272e-04
1.3625e+00 4.1317e-04 1.4341e-04 1.3983e-04 6.1597e-04
1.3687e+00 4.1362e-04 1.4352e-04 1.3986e-04 6.1936e-04
1.3750e+00 4.1418e-04 1.4363e-04 1.3988e-04 6.2282e-04
1.3813e+00 4.1486e-04 1.4376e-04 1.3992e-04 6.2609e-04
1.3875e+00 4.1568e-04 1.4391e-04 1.3999e-04 6.2968e-04
1.3938e+00 4.1663e-04 1.4408e-04 1.4010e-04 6.3340e-04
1.4000e+00 4.1772e-04 1.4429e-04 1.4025e-04 6.3731e-04
1.4063e+00 4.1891e-04 1.4451e-04 1.4045e-04 6.4140e-04
1.4125e+00 4.2019e-04 1.4476e-04 1.4069e-04 6.4545e-04
1.4187e+00 4.2151e-04 1.4501e-04 1.4096e-04 6.4950e-04
1.4250e+00 4.2284e-04 1.4527e-04 1.4126e-04 6.5373e-04
1.4312e+00 4.2412e-04 1.4555e-04 1.4156e-04 6.5773e-04
1.4375e+00 4.2533e-04 1.4584e-04 1.4186e-04 6.6193e-04
1.4438e+00 4.2645e-04 1.4612e-04 1.4216e-04 6.6615e-04
1.4500e+00 4.2746e-04 1.4640e-04 1.4244e-04 6.7051e-04
1.4563e+00 4.2835e-04 1.4667e-04 1.4270e-04 6.7538e-04
1.4625e+00 4.2914e-04 1.4694e-04 1.4293e-04 6.7972e-04
1.4688e+00 4.2982e-04 1.4719e-04 1.4313e-04 6.8394e-04
1.4750e+00 4.3040e-04 1.4741e-04 1.4331e-04 6.8831e-04
1.4812e+00 4.3090e-04 1.4762e-04 1.4345e-04 6.9281e-04
1.4875e+00 4.3133e-04 1.4782e-04 1.4356e-04 6.9730e-04
1.4937e+00 4.3171e-04 1.4799e-04 1.4364e-04 7.0165e-04
1.5000e+00 4.3205e-04 1.4815e-04 1.4370e-04 7.0626e-04
1.5063e+00 4.3240e-04 1.4830e-04 1.4373e-04 7.1031e-04
1.5125e+00 4.3277e-04 1.4845e-04 1.4375e-04 7.1409e-04
1.5188e+00 4.3320e-04 1.4859e-04 1.4376e-04 7.1824e-04
1.5250e+00 4.3373e-04 1.4873e-04 1.4377e-04 7.2221e-04
1.5313e+00 4.3440e-04 1.4888e-04 1.4378e-04 7.2703e-04
1.5375e+00 4.3521e-04 1.4902e-04 1.4381e-04 7.3202e-04
1.5437e+00 4.3619e-04 1.4919e-04 1.4385e-04 7.3695e-04
1.5500e+00 4.3734e-04 1.4936e-04 1.4391e-04 7.4160e-04
1.5562e+00 4.3864e-04 1.4953e-04 1.4400e-04 7.4688e-04
1.5625e+00 4.4007e-04 1.4972e-04 1.4411e-04 7.5217e-04
1.5688e+00 4.4159e-04 1.4992e-04 1.4425e-04 7.5733e-04
1.5750e+00 4.4318e-04 1.5014e-04 1.4440e-04 7.6218e-04
1.5813e+00 4.4481e-04 1.5038e-04 1.4458e-04 7.6640e-04
1.5875e+00 4.4644e-04 1.5065e-04 1.4478e-04 7.7151e-04
1.5938e+00 4.4805e-04 1.5091e-04 1.4499e-04 7.7664e-04
1.6000e+00 4.4963e-04 1.5120e-04 1.4521e-04 7.8128e-04
1.6062e+00 4.5116e-04 1.5151e-04 1.4543e-04 7.8624e-04
1.6125e+00 4.5262e-04 1.5182e-04 1.4566e-04 7.9104e-04
1.6187e+00 4.5402e-04 1.5215e-04 1.4588e-04 7.9612e-04
1.6250e+00 4.5532e-04 1.5248e-04 1.4609e-04 8.0161e-04
1.6313e+00 4.5652e-04 1.5281e-04 1.4629e-04 8.0660e-04
1.6375e+00 4.5759e-04 1.5313e-04 1.4649e-04 8.1189e-04
1.6438e+00 4.5854e-04 1.5344e-04 1.4667e-04 8.1724e-04
1.6500e+00 4.5934e-04 1.5375e-04 1.4684e-04 8.2273e-04
1.6563e+00 4.5999e-04 1.5404e-04 1.4701e-04 8.2832e-04
1.6625e+00 4.6051e-04 1.5434e-04 1.4716e-04 8.3317e-04
1.6687e+00 4.6090e-04 1.5465e-04 1.4730e-04 8.3790e-04
1.6750e+00 4.6119e-04 1.5496e-04 1.4744e-04 8.4272e-04
1.6812e+00 4.6141e-04 1.5526e-04 1.4757e-04 8.4776e-04
1.6875e+00 4.6160e-04 1.5555e-04 1.4769e-04 8.5304e-04
1.6938e+00 4.6178e-04 1.5584e-04 1.4781e-04 8.5912e-04
1.7000e+00 4.6201e-04 1.5611e-04 1.4791e-04 8.6465e-04
1.7063e+00 4.6232e-04 1.5639e-04 1.4802e-04 8.7075e-04
1.7125e+00 4.6273e-04 1.5665e-04 1.4812e-04 8.7680e-04
1.7188e+00 4.6327e-04 1.5691e-04 1.4822e-04 8.8223e-04
1.7250e+00 4.6395e-04 1.5715e-04 1.4833e-04 8.8785e-04
1.7312e+00 4.6477e-04 1.5737e-04 1.4843e-04 8.9301e-04
1.7375e+00 4.6572e-04 1.5757e-04 1.4854e-04 8.9756e-04
1.7437e+00 4.6681e-04 1.5779e-04 1.4866e-04 9.0252e-04
1.7500e+00 4.6802e-04 1.5799e-04 1.4879e-04 9.0762e-04
1.7563e+00 4.6934e-04 1.5819e-04 1.4893e-04 9.1081e-04
1.7625e+00 4.7075e-04 1.5834e-04 1.4907e-04 9.1486e-04
1.7688e+00 4.7225e-04 1.5850e-04 1.4922e-04 9.1819e-04
1.7750e+00 4.7382e-04 1.5867e-04 1.4938e-04 9.2128e-04
1.7813e+00 4.7547e-04 1.5883e-04 1.4954e-04 9.2555e-04
1.7875e+00 4.7717e-04 1.5901e-04 1.4970e-04 9.3036e-04
1.7937e+00 4.7895e-04 1.5920e-04 1.4987e-04 9.3505e-04
1.8000e+00 4.8078e-04 1.5937e-04 1.5004e-04 9.4053e-04
1.8062e+00 4.8265e-04 1.5956e-04 1.5021e-04 9.4701e-04
1.8125e+00 4.8455e-04 1.5973e-04 1.5039e-04 9.5085e-04
1.8188e+00 4.8644e-04 1.5991e-04 1.5056e-04 9.5481e-04
1.8250e+00 4.8832e-04 1.6009e-04 1.5073e-04 9.6038e-04
1.8313e+00 4.9014e-04 1.6027e-04 1.5091e-04 9.6686e-04
1.8375e+00 4.9190e-04 1.6044e-04 1.5108e-04 9.7519e-04
1.8438e+00 4.9358e-04 1.6061e-04 1.5126e-04 9.8064e-04
1.8500e+00 4.9514e-04 1.6079e-04 1.5144e-04 9.8687e-04
1.8562e+00 4.9656e-04 1.6097e-04 1.5163e-04 9.9662e-04
1.8625e+00 4.9782e-04 1.6115e-04 1.5180e-04 1.0106e-03
1.8687e+00 4.9891e-04 1.6132e-04 1.5195e-04 1.0213e-03
1.8750e+00 4.9983e-04 1.6150e-04 1.5210e-04 1.0297e-03
1.8813e+00 5.0058e-04 1.6169e-04 1.5224e-04 1.0344e-03
1.8875e+00 5.0119e-04 1.6186e-04 1.5239e-04 1.0398e-03
1.8938e+00 5.0167e-04 1.6204e-04 1.5253e-04 1.0449e-03
1.9000e+00 5.0206e-04 1.6223e-04 1.5267e-04 1.0530e-03
1.9063e+00 5.0237e-04 1.6243e-04 1.5280e-04 1.0573e-03
1.9125e+00 5.0262e-04 1.6264e-04 1.5293e-04 1.0613e-03
1.9187e+00 5.0284e-04 1.6284e-04 1.5306e-04 1.0647e-03
1.9250e+00 5.0304e-04 1.6306e-04 1.5317e-04 1.0674e-03
1.9312e+00 5.0324e-04 1.6328e-04 1.5328e-04 1.0732e-03
1.9375e+00 5.0347e-04 1.6351e-04 1.5338e-04 1.0766e-03
1.9438e+00 5.0374e-04 1.6374e-04 1.5349e-04 1.0807e-03
1.9500e+00 5.0408e-04 1.6397e-04 1.5359e-04 1.0845e-03
1.9563e+00 5.0449e-04 1.6421e-04 1.5370e-04 1.0893e-03
1.9625e+00 5.0498e-04 1.6447e-04 1.5382e-04 1.0942e-03
1.9688e+00 5.0555e-04 1.6473e-04 1.5394e-04 1.0987e-03
1.9750e+00 5.0618e-04 1.6497e-04 1.5407e-04 1.1032e-03
1.9812e+00 5.0687e-04 1.6521e-04 1.5420e-04 1.1075e-03
1.9875e+00 5.0761e-04 1.6546e-04 1.5435e-04 1.1112e-03
1.9937e+00 5.0840e-04 1.6572e-04 1.5449e-04 1.1136e-03
2.0000e+00 5.0925e-04 1.6599e-04 1.5464e-04 1.1167e-03
2.0063e+00 5.1015e-04 1.6625e-04 1.5480e-04 1.1192e-03
2.0125e+00 5.1112e-04 1.6651e-04 1.5496e-04 1.1220e-03
2.0187e+00 5.1218e-04 1.6677e-04 1.5511e-04 1.1233e-03
2.0250e+00 5.1332e-04 1.6702e-04 1.5527e-04 1.1258e-03
2.0313e+00 5.1454e-04 1.6727e-04 1.5542e-04 1.1294e-03
2.0375e+00 5.1584e-04 1.6753e-04 1.5557e-04 1.1338e-03
2.0438e+00 5.1723e-04 1.6776e-04 1.5572e-04 1.1383e-03
2.0500e+00 5.1868e-04 1.6799e-04 1.5586e-04 1.1417e-03
2.0562e+00 5.2020e-04 1.6821e-04 1.5600e-04 1.1445e-03
2.0625e+00 5.2180e-04 1.6841e-04 1.5613e-04 1.1479e-03
2.0688e+00 5.2347e-04 1.6862e-04 1.5625e-04 1.1506e-03
2.0750e+00 5.2521e-04 1.6881e-04 1.5637e-04 1.1546e-03
2.0812e+00 5.2702e-04 1.6901e-04 1.5649e-04 1.1567e-03
2.0875e+00 5.2889e-04 1.6918e-04 1.5660e-04 1.1573e-03
2.0938e+00 5.3080e-04 1.6935e-04 1.5671e-04 1.1591e-03
2.1000e+00 5.3272e-04 1.6953e-04 1.5682e-04 1.1605e-03
2.1063e+00 5.3463e-04 1.6971e-04 1.5693e-04 1.1617e-03
2.1125e+00 5.3649e-04 1.6989e-04 1.5705e-04 1.1652e-03
2.1187e+00 5.3828e-04 1.7005e-04 1.5717e-04 1.1661e-03
2.1250e+00 5.3997e-04 1.7023e-04 1.5729e-04 1.1674e-03
2.1313e+00 5.4155e-04 1.7040e-04 1.5742e-04 1.1661e-03
2.1375e+00 5.4302e-04 1.7055e-04 1.5754e-04 1.1655e-03
2.1437e+00 5.4437e-04 1.7069e-04 1.5767e-04 1.1669e-03
2.1500e+00 5.4560e-04 1.7085e-04 1.5779e-04 1.1706e-03
2.1563e+00 5.4674e-04 1.7099e-04 1.5792e-04 1.1739e-03
2.1625e+00 5.4777e-04 1.7111e-04 1.5804e-04 1.1776e-03
2.1688e+00 5.4871e-04 1.7123e-04 1.5816e-04 1.1794e-03
2.1750e+00 5.4956e-04 1.7134e-04 1.5827e-04 1.1820e-03
2.1812e+00 5.5030e-04 1.7142e-04 1.5837e-04 1.1841e-03
2.1875e+00 5.5094e-04 1.7149e-04 1.5847e-04 1.1870e-03
2.1938e+00 5.5149e-04 1.7157e-04 1.5857e-04 1.1901e-03
2.2000e+00 5.5194e-04 1.7164e-04 1.5865e-04 1.1911e-03
2.2062e+00 5.5233e-04 1.7173e-04 1.5873e-04 1.1913e-03
2.2125e+00 5.5267e-04 1.7179e-04 1.5880e-04 1.1905e-03
2.2188e+00 5.5296e-04 1.7186e-04 1.5886e-04 1.1908e-03
2.2250e+00 5.5325e-04 1.7194e-04 1.5892e-04 1.1920e-03
2.2313e+00 5.5354e-04 1.7204e-04 1.5897e-04 1.1924e-03
2.2375e+00 5.5386e-04 1.7218e-04 1.5902e-04 1.1939e-03
2.2437e+00 5.5422e-04 1.7232e-04 1.5907e-04 1.1944e-03
2.2500e+00 5.5463e-04 1.7247e-04 1.5913e-04 1.1966e-03
2.2563e+00 5.5509e-04 1.7261e-04 1.5918e-04 1.1989e-03
2.2625e+00 5.5561e-04 1.7278e-04 1.5925e-04 1.2003e-03
2.2687e+00 5.5616e-04 1.7295e-04 1.5932e-04 1.2021e-03
2.2750e+00 5.5675e-04 1.7314e-04 1.5940e-04 1.2029e-03
2.2813e+00 5.5737e-04 1.7334e-04 1.5948e-04 1.2038e-03
2.2875e+00 5.5801e-04 1.7357e-04 1.5958e-04 1.2041e-03
2.2938e+00 5.5869e-04 1.7380e-04 1.5969e-04 1.2054e-03
2.3000e+00 5.5940e-04 1.7404e-04 1.5981e-04 1.2074e-03
2.3062e+00 5.6016e-04 1.7428e-04 1.5993e-04 1.2088e-03
2.3125e+00 5.6098e-04 1.7454e-04 1.6007e-04 1.2113e-03
2.3188e+00 5.6187e-04 1.7479e-04 1.6021e-04 1.2145e-03
2.3250e+00 5.6282e-04 1.7504e-04 1.6036e-04 1.2181e-03
2.3312e+00 5.6384e-04 1.7528e-04 1.6051e-04 1.2222e-03
2.3375e+00 5.6495e-04 1.7553e-04 1.6067e-04 1.2260e-03
2.3438e+00 5.6613e-04 1.7577e-04 1.6083e-04 1.2304e-03
2.3500e+00 5.6738e-04 1.7600e-04 1.6100e-04 1.2346e-03
2.3563e+00 5.6870e-04 1.7624e-04 1.6117e-04 1.2394e-03
2.3625e+00 5.7006e-04 1.7646e-04 1.6135e-04 1.2439e-03
2.3687e+00 5.7146e-04 1.7668e-04 1.6153e-04 1.2491e-03
2.3750e+00 5.7289e-04 1.7690e-04 1.6170e-04 1.2533e-03
2.3813e+00 5.7433e-04 1.7711e-04 1.6188e-04 1.2582e-03
2.3875e+00 5.7577e-04 1.7731e-04 1.6206e-04 1.2617e-03
2.3937e+00 5.7723e-04 1.7750e-04 1.6224e-04 1.2663e-03
2.4000e+00 5.7870e-04 1.7771e-04 1.6241e-04 1.2705e-03
2.4063e+00 5.8020e-04 1.7791e-04 1.6259e-04 1.2747e-03
2.4125e+00 5.8174e-04 1.7812e-04 1.6276e-04 1.2779e-03
2.4188e+00 5.8332e-04 1.7835e-04 1.6293e-04 1.2819e-03
2.4250e+00 5.8496e-04 1.7856e-04 1.6311e-04 1.2858e-03
2.4312e+00 5.8663e-04 1.7878e-04 1.6328e-04 1.2887e-03
2.4375e+00 5.8835e-04 1.7900e-04 1.6345e-04 1.2922e-03
2.4438e+00 5.9008e-04 1.7923e-04 1.6363e-04 1.2968e-03
2.4500e+00 5.9183e-04 1.7947e-04 1.6382e-04 1.3017e-03
2.4562e+00 5.9357e-04 1.7970e-04 1.6401e-04 1.3056e-03
2.4625e+00 5.9528e-04 1.7995e-04 1.6420e-04 1.3089e-03
2.4688e+00 5.9698e-04 1.8019e-04 1.6441e-04 1.3122e-03
2.4750e+00 5.9864e-04 1.8045e-04 1.6462e-04 1.3164e-03
2.4813e+00 6.0026e-04 1.8073e-04 1.6485e-04 1.3201e-03
2.4875e+00 6.0185e-04 1.8103e-04 1.6508e-04 1.3232e-03
2.4937e+00 6.0340e-04 1.8133e-04 1.6532e-04 1.3275e-03
2.5000e+00 6.0491e-04 1.8161e-04 1.6556e-04 1.3319e-03
2.5063e+00 6.0639e-04 1.8189e-04 1.6581e-04 1.3327e-03
2.5125e+00 6.0784e-04 1.8216e-04 1.6606e-04 1.3308e-03
2.5187e+00 6.0927e-04 1.8246e-04 1.6631e-04 1.3300e-03
2.5250e+00 6.1068e-04 1.8274e-04 1.6657e-04 1.3340e-03
2.5313e+00 6.1209e-04 1.8302e-04 1.6682e-04 1.3375e-03
2.5375e+00 6.1348e-04 1.8331e-04 1.6706e-04 1.3416e-03
2.5438e+00 6.1486e-04 1.8359e-04 1.6731e-04 1.3461e-03
2.5500e+00 6.1622e-04 1.8387e-04 1.6756e-04 1.3503e-03
2.5562e+00 6.1753e-04 1.8413e-04 1.6780e-04 1.3524e-03
2.5625e+00 6.1878e-04 1.8438e-04 1.6804e-04 1.3564e-03
2.5688e+00 6.1994e-04 1.8462e-04 1.6827e-04 1.3596e-03
2.5750e+00 6.2100e-04 1.8485e-04 1.6850e-04 1.3633e-03
2.5812e+00 6.2192e-04 1.8506e-04 1.6873e-04 1.3668e-03
2.5875e+00 6.2271e-04 1.8526e-04 1.6895e-04 1.3696e-03
2.5938e+00 6.2336e-04 1.8546e-04 1.6917e-04 1.3731e-03
2.6000e+00 6.2388e-04 1.8564e-04 1.6938e-04 1.3738e-03
2.6063e+00 6.2429e-04 1.8576e-04 1.6958e-04 1.3760e-03
2.6125e+00 6.2459e-04 1.8589e-04 1.6978e-04 1.3788e-03
2.6187e+00 6.2482e-04 1.8600e-04 1.6996e-04 1.3818e-03
2.6250e+00 6.2496e-04 1.8610e-04 1.7013e-04 1.3860e-03
2.6313e+00 6.2505e-04 1.8618e-04 1.7028e-04 1.3892e-03
2.6375e+00 6.2508e-04 1.8624e-04 1.7043e-04 1.3929e-03
2.6437e+00 6.2507e-04 1.8628e-04 1.7056e-04 1.3947e-03
2.6500e+00 6.2502e-04 1.8633e-04 1.7068e-04 1.3970e-03
2.6563e+00 6.2494e-04 1.8637e-04 1.7078e-04 1.3979e-03
2.6625e+00 6.2484e-04 1.8639e-04 1.7088e-04 1.4004e-03
2.6688e+00 6.2474e-04 1.8645e-04 1.7097e-04 1.4010e-03
2.6750e+00 6.2465e-04 1.8653e-04 1.7106e-04 1.4011e-03
2.6812e+00 6.2458e-04 1.8660e-04 1.7114e-04 1.4019e-03
2.6875e+00 6.2455e-04 1.8667e-04 1.7123e-04 1.4021e-03
2.6938e+00 6.2455e-04 1.8675e-04 1.7131e-04 1.4028e-03
2.7000e+00 6.2459e-04 1.8687e-04 1.7140e-04 1.4053e-03
2.7062e+00 6.2467e-04 1.8698e-04 1.7149e-04 1.4062e-03
2.7125e+00 6.2477e-04 1.8710e-04 1.7159e-04 1.4078e-03
2.7188e+00 6.2488e-04 1.8721e-04 1.7169e-04 1.4097e-03
2.7250e+00 6.2500e-04 1.8733e-04 1.7180e-04 1.4119e-03
2.7313e+00 6.2513e-04 1.8746e-04 1.7191e-04 1.4147e-03
2.7375e+00 6.2527e-04 1.8758e-04 1.7203e-04 1.4178e-03
2.7437e+00 6.2541e-04 1.8771e-04 1.7215e-04 1.4207e-03
2.7500e+00 6.2558e-04 1.8785e-04 1.7227e-04 1.4237e-03
2.7563e+00 6.2577e-04 1.8798e-04 1.7240e-04 1.4276e-03
2.7625e+00 6.2600e-04 1.8812e-04 1.7253e-04 1.4311e-03
2.7687e+00 6.2629e-04 1.8827e-04 1.7266e-04 1.4352e-03
2.7750e+00 6.2663e-04 1.8842e-04 1.7280e-04 1.4379e-03
2.7813e+00 6.2704e-04 1.8857e-04 1.7294e-04 1.4405e-03
2.7875e+00 6.2751e-04 1.8875e-04 1.7308e-04 1.4436e-03
2.7938e+00 6.2805e-04 1.8894e-04 1.7323e-04 1.4466e-03
2.8000e+00 6.2864e-04 1.8914e-04 1.7338e-04 1.4485e-03
2.8062e+00 6.2927e-04 1.8935e-04 1.7354e-04 1.4507e-03
2.8125e+00 6.2993e-04 1.8956e-04 1.7371e-04 1.4528e-03
2.8188e+00 6.3062e-04 1.8976e-04 1.7388e-04 1.4543e-03
2.8250e+00 6.3131e-04 1.8998e-04 1.7406e-04 1.4578e-03
2.8312e+00 6.3200e-04 1.9021e-04 1.7424e-04 1.4615e-03
2.8375e+00 6.3269e-04 1.9045e-04 1.7442e-04 1.4651e-03
2.8438e+00 6.3337e-04 1.9067e-04 1.7461e-04 1.4680e-03
2.8500e+00 6.3405e-04 1.9091e-04 1.7479e-04 1.4701e-03
2.8563e+00 6.3472e-04 1.9113e-04 1.7497e-04 1.4731e-03
2.8625e+00 6.3540e-04 1.9132e-04 1.7515e-04 1.4764e-03
2.8687e+00 6.3609e-04 1.9151e-04 1.7532e-04 1.4803e-03
2.8750e+00 6.3677e-04 1.9167e-04 1.7548e-04 1.4849e-03
2.8813e+00 6.3746e-04 1.9182e-04 1.7564e-04 1.4896e-03
2.8875e+00 6.3815e-04 1.9194e-04 1.7579e-04 1.4935e-03
2.8937e+00 6.3883e-04 1.9204e-04 1.7594e-04 1.4974e-03
2.9000e+00 6.3950e-04 1.9216e-04 1.7608e-04 1.5006e-03
2.9063e+00 6.4014e-04 1.9227e-04 1.7621e-04 1.5042e-03
2.9125e+00 6.4077e-04 1.9238e-04 1.7634e-04 1.5075e-03
2.9188e+00 6.4137e-04 1.9248e-04 1.7647e-04 1.5117e-03
2.9250e+00 6.4195e-04 1.9258e-04 1.7660e-04 1.5169e-03
2.9312e+00 6.4251e-04 1.9268e-04 1.7673e-04 1.5216e-03
2.9375e+00 6.4306e-04 1.9278e-04 1.7686e-04 1.5254e-03
2.9438e+00 6.4362e-04 1.9286e-04 1.7699e-04 1.5295e-03
2.9500e+00 6.4419e-04 1.9295e-04 1.7713e-04 1.5327e-03
2.9562e+00 6.4480e-04 1.9304e-04 1.7727e-04 1.5350e-03
2.9625e+00 6.4545e-04 1.9314e-04 1.7742e-04 1.5380e-03
2.9688e+00 6.4615e-04 1.9322e-04 1.7757e-04 1.5412e-03
2.9750e+00 6.4691e-04 1.9330e-04 1.7773e-04 1.5446e-03
2.9813e+00 6.4771e-04 1.9340e-04 1.7789e-04 1.5478e-03
2.9875e+00 6.4855e-04 1.9351e-04 1.7807e-04 1.5516e-03
2.9937e+00 6.4942e-04 1.9364e-04 1.7825e-04 1.5553e-03
3.0000e+00 6.5029e-04 1.9378e-04 1.7845e-04 1.5591e-03




==> localized_rankfullsol_20dt.txt <==
t tau1e-1 tau1e-2 tau1e-3 tau1e-4 tau1e-5 tau1e-6 tau1e-7 tau1e-8 tau1e-9 tau1e-10
0.0000e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.4000e+01 2.5000e+01 2.5000e+01 2.5000e+01 2.5000e+01 2.5000e+01 2.5000e+01
2.5000e-04 1.3000e+01 1.8000e+01 2.5000e+01 3.4000e+01 4.0000e+01 4.4000e+01 4.7000e+01 5.1000e+01 5.9000e+01 6.8000e+01
5.0000e-04 1.3000e+01 1.8000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.1000e+01 5.8000e+01 6.5000e+01 7.1000e+01
7.5000e-04 1.3000e+01 2.0000e+01 2.8000e+01 3.4000e+01 4.2000e+01 4.7000e+01 5.1000e+01 5.9000e+01 6.7000e+01 7.2000e+01
1.0000e-03 1.3000e+01 2.0000e+01 2.8000e+01 3.5000e+01 4.2000e+01 4.7000e+01 5.2000e+01 6.1000e+01 6.9000e+01 7.2000e+01
1.2500e-03 1.3000e+01 2.0000e+01 2.8000e+01 3.7000e+01 4.4000e+01 4.7000e+01 5.4000e+01 6.3000e+01 7.0000e+01 7.4000e+01
1.5000e-03 1.4000e+01 2.0000e+01 2.8000e+01 3.7000e+01 4.4000e+01 4.8000e+01 5.6000e+01 6.4000e+01 7.1000e+01 7.4000e+01
1.7500e-03 1.4000e+01 2.0000e+01 3.0000e+01 3.7000e+01 4.4000e+01 4.9000e+01 5.7000e+01 6.5000e+01 7.2000e+01 7.6000e+01
2.0000e-03 1.4000e+01 2.0000e+01 3.0000e+01 3.7000e+01 4.4000e+01 4.9000e+01 5.7000e+01 6.7000e+01 7.2000e+01 7.6000e+01
2.2500e-03 1.4000e+01 2.0000e+01 3.0000e+01 3.7000e+01 4.4000e+01 4.9000e+01 5.8000e+01 6.7000e+01 7.2000e+01 7.6000e+01
2.5000e-03 1.4000e+01 2.0000e+01 3.2000e+01 3.9000e+01 4.4000e+01 4.9000e+01 5.8000e+01 6.8000e+01 7.2000e+01 7.6000e+01
2.7500e-03 1.4000e+01 2.0000e+01 3.2000e+01 3.9000e+01 4.4000e+01 4.9000e+01 5.9000e+01 6.8000e+01 7.2000e+01 7.7000e+01
3.0000e-03 1.4000e+01 2.0000e+01 3.2000e+01 3.9000e+01 4.4000e+01 4.9000e+01 6.0000e+01 6.9000e+01 7.2000e+01 7.7000e+01
3.2500e-03 1.4000e+01 2.0000e+01 3.2000e+01 3.9000e+01 4.4000e+01 5.0000e+01 6.1000e+01 6.9000e+01 7.2000e+01 7.8000e+01
3.5000e-03 1.4000e+01 2.1000e+01 3.2000e+01 3.9000e+01 4.4000e+01 5.0000e+01 6.2000e+01 6.9000e+01 7.3000e+01 7.9000e+01
3.7500e-03 1.4000e+01 2.3000e+01 3.2000e+01 3.9000e+01 4.4000e+01 5.1000e+01 6.2000e+01 6.9000e+01 7.6000e+01 7.9000e+01
4.0000e-03 1.4000e+01 2.3000e+01 3.2000e+01 3.9000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.0000e+01 7.6000e+01 7.9000e+01
4.2500e-03 1.4000e+01 2.3000e+01 3.2000e+01 3.9000e+01 4.5000e+01 5.5000e+01 6.4000e+01 7.0000e+01 7.6000e+01 7.9000e+01
4.5000e-03 1.4000e+01 2.3000e+01 3.2000e+01 3.9000e+01 4.5000e+01 5.5000e+01 6.4000e+01 7.0000e+01 7.6000e+01 7.9000e+01
4.7500e-03 1.4000e+01 2.3000e+01 3.2000e+01 3.9000e+01 4.6000e+01 5.6000e+01 6.4000e+01 7.1000e+01 7.6000e+01 8.2000e+01
5.0000e-03 1.4000e+01 2.3000e+01 3.2000e+01 3.9000e+01 4.7000e+01 5.7000e+01 6.5000e+01 7.1000e+01 7.6000e+01 8.2000e+01


==> localized_rankfullsol_T.txt <==
t tau1e-1 tau1e-2 tau1e-3 tau1e-4 tau1e-5 tau1e-6 tau1e-7 tau1e-8 tau1e-9 tau1e-10
0.0000e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.4000e+01 2.5000e+01 2.5000e+01 2.5000e+01 2.5000e+01 2.5000e+01 2.5000e+01
6.2500e-03 1.4000e+01 2.3000e+01 3.2000e+01 4.1000e+01 4.9000e+01 5.7000e+01 6.7000e+01 7.2000e+01 7.7000e+01 8.3000e+01
1.2500e-02 1.6000e+01 2.3000e+01 3.5000e+01 4.3000e+01 5.1000e+01 6.2000e+01 7.0000e+01 7.7000e+01 8.3000e+01 9.3000e+01
1.8750e-02 1.6000e+01 2.5000e+01 3.5000e+01 4.5000e+01 5.5000e+01 6.5000e+01 7.4000e+01 8.1000e+01 9.0000e+01 9.9000e+01
2.5000e-02 1.6000e+01 2.5000e+01 3.5000e+01 4.5000e+01 5.7000e+01 6.7000e+01 7.6000e+01 8.3000e+01 9.3000e+01 1.0200e+02
3.1250e-02 1.6000e+01 2.7000e+01 3.7000e+01 4.6000e+01 5.8000e+01 7.0000e+01 7.7000e+01 8.6000e+01 9.7000e+01 1.0600e+02
3.7500e-02 1.7000e+01 2.7000e+01 3.7000e+01 4.7000e+01 5.9000e+01 7.0000e+01 7.9000e+01 8.8000e+01 1.0000e+02 1.1000e+02
4.3750e-02 1.9000e+01 2.7000e+01 3.7000e+01 4.9000e+01 6.0000e+01 7.1000e+01 8.0000e+01 9.2000e+01 1.0400e+02 1.1300e+02
5.0000e-02 1.9000e+01 2.7000e+01 3.8000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.3000e+01 1.0400e+02 1.1500e+02
5.6250e-02 1.9000e+01 2.7000e+01 3.9000e+01 4.9000e+01 6.1000e+01 7.4000e+01 8.4000e+01 9.6000e+01 1.0800e+02 1.1600e+02
6.2500e-02 1.9000e+01 2.7000e+01 3.9000e+01 5.0000e+01 6.1000e+01 7.5000e+01 8.5000e+01 9.7000e+01 1.0800e+02 1.1800e+02
6.8750e-02 1.9000e+01 2.7000e+01 3.9000e+01 5.0000e+01 6.3000e+01 7.5000e+01 8.6000e+01 9.8000e+01 1.1000e+02 1.1900e+02
7.5000e-02 1.9000e+01 2.7000e+01 3.9000e+01 5.0000e+01 6.4000e+01 7.6000e+01 8.7000e+01 9.9000e+01 1.1100e+02 1.2000e+02
8.1250e-02 1.9000e+01 2.8000e+01 3.9000e+01 5.0000e+01 6.4000e+01 7.6000e+01 8.9000e+01 1.0000e+02 1.1100e+02 1.2000e+02
8.7500e-02 1.9000e+01 2.8000e+01 3.9000e+01 5.1000e+01 6.4000e+01 7.7000e+01 9.0000e+01 1.0200e+02 1.1300e+02 1.2100e+02
9.3750e-02 1.9000e+01 2.8000e+01 4.0000e+01 5.2000e+01 6.5000e+01 7.8000e+01 9.0000e+01 1.0300e+02 1.1300e+02 1.2100e+02
1.0000e-01 1.9000e+01 2.8000e+01 4.0000e+01 5.2000e+01 6.5000e+01 7.9000e+01 9.1000e+01 1.0400e+02 1.1300e+02 1.2100e+02
1.0625e-01 1.9000e+01 2.8000e+01 4.0000e+01 5.2000e+01 6.5000e+01 7.9000e+01 9.2000e+01 1.0400e+02 1.1300e+02 1.2100e+02
1.1250e-01 1.9000e+01 2.8000e+01 4.0000e+01 5.3000e+01 6.7000e+01 7.9000e+01 9.3000e+01 1.0500e+02 1.1400e+02 1.2100e+02
1.1875e-01 1.9000e+01 2.8000e+01 4.0000e+01 5.3000e+01 6.7000e+01 7.9000e+01 9.3000e+01 1.0500e+02 1.1500e+02 1.2100e+02
1.2500e-01 1.9000e+01 2.8000e+01 4.1000e+01 5.3000e+01 6.8000e+01 7.9000e+01 9.3000e+01 1.0600e+02 1.1600e+02 1.2200e+02
1.3125e-01 1.9000e+01 2.9000e+01 4.1000e+01 5.3000e+01 6.8000e+01 8.0000e+01 9.4000e+01 1.0700e+02 1.1600e+02 1.2200e+02
1.3750e-01 1.9000e+01 2.9000e+01 4.1000e+01 5.3000e+01 6.8000e+01 8.0000e+01 9.4000e+01 1.0700e+02 1.1600e+02 1.2200e+02
1.4375e-01 1.9000e+01 2.9000e+01 4.1000e+01 5.3000e+01 6.8000e+01 8.0000e+01 9.4000e+01 1.0700e+02 1.1600e+02 1.2200e+02
1.5000e-01 1.9000e+01 2.9000e+01 4.1000e+01 5.3000e+01 6.8000e+01 8.2000e+01 9.4000e+01 1.0700e+02 1.1600e+02 1.2200e+02
1.5625e-01 1.9000e+01 2.9000e+01 4.1000e+01 5.5000e+01 6.8000e+01 8.2000e+01 9.6000e+01 1.0700e+02 1.1600e+02 1.2200e+02
1.6250e-01 1.9000e+01 2.9000e+01 4.1000e+01 5.5000e+01 6.8000e+01 8.2000e+01 9.6000e+01 1.0700e+02 1.1600e+02 1.2200e+02
1.6875e-01 1.9000e+01 2.9000e+01 4.1000e+01 5.5000e+01 6.9000e+01 8.2000e+01 9.6000e+01 1.0800e+02 1.1700e+02 1.2300e+02
1.7500e-01 1.9000e+01 2.9000e+01 4.2000e+01 5.5000e+01 6.9000e+01 8.2000e+01 9.6000e+01 1.0800e+02 1.1800e+02 1.2300e+02
1.8125e-01 1.9000e+01 2.9000e+01 4.2000e+01 5.5000e+01 6.9000e+01 8.2000e+01 9.6000e+01 1.0800e+02 1.1800e+02 1.2300e+02
1.8750e-01 1.9000e+01 2.9000e+01 4.2000e+01 5.6000e+01 6.9000e+01 8.2000e+01 9.7000e+01 1.0800e+02 1.1800e+02 1.2300e+02
1.9375e-01 1.9000e+01 2.9000e+01 4.2000e+01 5.6000e+01 6.9000e+01 8.3000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2300e+02
2.0000e-01 1.9000e+01 2.9000e+01 4.2000e+01 5.6000e+01 6.9000e+01 8.3000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2300e+02
2.0625e-01 1.9000e+01 3.0000e+01 4.2000e+01 5.6000e+01 6.9000e+01 8.3000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2300e+02
2.1250e-01 1.9000e+01 3.0000e+01 4.2000e+01 5.6000e+01 6.9000e+01 8.3000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2300e+02
2.1875e-01 1.9000e+01 3.0000e+01 4.2000e+01 5.6000e+01 6.9000e+01 8.3000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2300e+02
2.2500e-01 1.9000e+01 3.0000e+01 4.2000e+01 5.7000e+01 6.9000e+01 8.3000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2300e+02
2.3125e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 6.9000e+01 8.4000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2300e+02
2.3750e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.0000e+01 8.4000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2400e+02
2.4375e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.0000e+01 8.5000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2400e+02
2.5000e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.0000e+01 8.5000e+01 9.8000e+01 1.0900e+02 1.1800e+02 1.2400e+02
2.5625e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.0000e+01 8.5000e+01 9.9000e+01 1.0900e+02 1.1800e+02 1.2400e+02
2.6250e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.1000e+01 8.5000e+01 9.9000e+01 1.0900e+02 1.1800e+02 1.2400e+02
2.6875e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.1000e+01 8.5000e+01 9.9000e+01 1.0900e+02 1.1800e+02 1.2400e+02
2.7500e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.1000e+01 8.5000e+01 9.9000e+01 1.1000e+02 1.1900e+02 1.2400e+02
2.8125e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.1000e+01 8.6000e+01 9.9000e+01 1.1000e+02 1.1900e+02 1.2400e+02
2.8750e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.1000e+01 8.6000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02
2.9375e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.1000e+01 8.6000e+01 1.0000e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.0000e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.2000e+01 8.6000e+01 1.0000e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.0625e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.2000e+01 8.6000e+01 1.0100e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.1250e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.2000e+01 8.6000e+01 1.0100e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.1875e-01 1.9000e+01 3.0000e+01 4.3000e+01 5.7000e+01 7.2000e+01 8.6000e+01 1.0100e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.2500e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.7000e+01 7.2000e+01 8.6000e+01 1.0100e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.3125e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.7000e+01 7.2000e+01 8.6000e+01 1.0100e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.3750e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.7000e+01 7.2000e+01 8.6000e+01 1.0100e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.4375e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.8000e+01 7.2000e+01 8.6000e+01 1.0100e+02 1.1100e+02 1.1900e+02 1.2400e+02
3.5000e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.8000e+01 7.2000e+01 8.6000e+01 1.0200e+02 1.1300e+02 1.1900e+02 1.2400e+02
3.5625e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.8000e+01 7.2000e+01 8.7000e+01 1.0200e+02 1.1300e+02 1.1900e+02 1.2400e+02
3.6250e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.8000e+01 7.2000e+01 8.8000e+01 1.0200e+02 1.1300e+02 1.1900e+02 1.2400e+02
3.6875e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.8000e+01 7.2000e+01 8.8000e+01 1.0200e+02 1.1300e+02 1.1900e+02 1.2400e+02
3.7500e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.8000e+01 7.2000e+01 8.8000e+01 1.0200e+02 1.1300e+02 1.2000e+02 1.2400e+02
3.8125e-01 1.9000e+01 3.0000e+01 4.4000e+01 5.9000e+01 7.2000e+01 8.8000e+01 1.0200e+02 1.1300e+02 1.2000e+02 1.2400e+02
3.8750e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0200e+02 1.1300e+02 1.2000e+02 1.2400e+02
3.9375e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0200e+02 1.1300e+02 1.2000e+02 1.2400e+02
4.0000e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1300e+02 1.2000e+02 1.2400e+02
4.0625e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1300e+02 1.2000e+02 1.2500e+02
4.1250e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1300e+02 1.2000e+02 1.2500e+02
4.1875e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1300e+02 1.2000e+02 1.2500e+02
4.2500e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.3125e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.3750e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.4375e-01 1.9000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.5000e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.5625e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.6250e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.6875e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.2000e+01 8.8000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.7500e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.3000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.8125e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.4000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.8750e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.4000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
4.9375e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.4000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
5.0000e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.4000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
5.0625e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.4000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2100e+02 1.2500e+02
5.1250e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.4000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2200e+02 1.2500e+02
5.1875e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0300e+02 1.1400e+02 1.2200e+02 1.2500e+02
5.2500e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1400e+02 1.2200e+02 1.2500e+02
5.3125e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1400e+02 1.2200e+02 1.2500e+02
5.3750e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1400e+02 1.2200e+02 1.2500e+02
5.4375e-01 1.9000e+01 2.9000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
5.5000e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1500e+02 1.2100e+02 1.2500e+02
5.5625e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1500e+02 1.2100e+02 1.2500e+02
5.6250e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
5.6875e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
5.7500e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
5.8125e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 8.9000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
5.8750e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
5.9375e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.0000e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.0625e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.1250e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.1875e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.2500e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.0000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.3125e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.1000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.3750e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.1000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.4375e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.1000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2400e+02
6.5000e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.1000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.5625e-01 2.0000e+01 3.0000e+01 4.4000e+01 6.1000e+01 7.5000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.6250e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.6875e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.7500e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.8125e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.8750e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
6.9375e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.0000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.0000e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.0625e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.1250e-01 2.0000e+01 3.1000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.1875e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.2500e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.3125e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2400e+02
7.3750e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2400e+02
7.4375e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.6000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2400e+02
7.5000e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2400e+02
7.5625e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.6250e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0400e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.6875e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1500e+02 1.2200e+02 1.2500e+02
7.7500e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
7.8125e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
7.8750e-01 2.0000e+01 3.2000e+01 4.4000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
7.9375e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
8.0000e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
8.0625e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
8.1250e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.7000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
8.1875e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.2500e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.3125e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.3750e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.4375e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.5000e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.5625e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.6250e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.6875e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.7500e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2400e+02
8.8125e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
8.8750e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
8.9375e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.0000e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.1000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.0625e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.1250e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.1875e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.8000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.2500e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.3125e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.3750e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.4375e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.5000e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0500e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.5625e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.6250e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.6875e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.7500e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.8125e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.8750e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
9.9375e-01 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
1.0000e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
1.0063e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
1.0125e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.1000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
1.0188e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1600e+02 1.2200e+02 1.2500e+02
1.0250e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0313e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0375e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0437e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0500e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0562e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0600e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0625e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0700e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0688e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.2000e+01 1.0700e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0750e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.3000e+01 1.0700e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0813e+00 2.0000e+01 3.2000e+01 4.5000e+01 6.2000e+01 7.9000e+01 9.3000e+01 1.0700e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0875e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.3000e+01 1.0700e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.0938e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.3000e+01 1.0700e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.1000e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.3000e+01 1.0700e+02 1.1700e+02 1.2200e+02 1.2500e+02
1.1062e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.3000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1125e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1187e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1250e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1313e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1375e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1438e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1500e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1563e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1625e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1687e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1750e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1812e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 7.9000e+01 9.4000e+01 1.0700e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1875e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.1938e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2000e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2063e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2125e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2188e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2250e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.2000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2312e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2375e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2437e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2500e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2563e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2625e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2688e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2750e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2813e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2875e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.2937e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3000e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0800e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3062e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.4000e+01 1.0900e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3125e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.0900e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3188e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.0900e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3250e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.0900e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3313e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.0900e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3375e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3438e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3500e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3562e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3625e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3687e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3750e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3813e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3875e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2200e+02 1.2500e+02
1.3938e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4000e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.3000e+01 8.0000e+01 9.5000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4063e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4125e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4187e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4250e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4312e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4375e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4438e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4500e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4563e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4625e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4688e+00 2.0000e+01 3.2000e+01 4.6000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4750e+00 2.0000e+01 3.2000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4812e+00 2.0000e+01 3.2000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4875e+00 2.0000e+01 3.2000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1000e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.4937e+00 2.0000e+01 3.3000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.5000e+00 2.0000e+01 3.3000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.5063e+00 2.0000e+01 3.3000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2300e+02 1.2500e+02
1.5125e+00 2.0000e+01 3.3000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5188e+00 2.0000e+01 3.3000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5250e+00 2.0000e+01 3.3000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5313e+00 2.0000e+01 3.3000e+01 4.7000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5375e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5437e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5500e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5562e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5625e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5688e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5750e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5813e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5875e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.5938e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6000e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6062e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6125e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.1000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6187e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6250e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.4000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6313e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6375e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6438e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6500e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6563e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6625e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6687e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6750e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6812e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6875e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.6938e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7000e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7063e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7125e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7188e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7250e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7312e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7375e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7437e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.0000e+01 9.6000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7500e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.7000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7563e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.7000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7625e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.7000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7688e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.7000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7750e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.7000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7813e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.7000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7875e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.7937e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8000e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8062e+00 2.0000e+01 3.3000e+01 4.8000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8125e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8188e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8250e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8313e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8375e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8438e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8500e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8562e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.1000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8625e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8687e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8750e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8813e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8875e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.8938e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9000e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9063e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9125e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9187e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9250e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9312e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9375e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9438e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9500e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9563e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9625e+00 2.0000e+01 3.3000e+01 4.9000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9688e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9750e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9812e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9875e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.8000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
1.9937e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
2.0000e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1800e+02 1.2400e+02 1.2500e+02
2.0063e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0125e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0187e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0250e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0313e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0375e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0438e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0500e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0562e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0625e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0688e+00 2.0000e+01 3.3000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0750e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0812e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0875e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.0938e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1000e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1063e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.5000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1125e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1187e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1250e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1313e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.2000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1375e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1437e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1500e+00 2.0000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1563e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1625e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.1900e+02 1.2400e+02 1.2500e+02
2.1688e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.1750e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.1812e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.1875e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.6000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.1938e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2000e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.3000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2062e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.3000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2125e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.3000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2188e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2250e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2313e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2375e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 9.9000e+01 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2437e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2500e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2563e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2625e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2687e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2750e+00 2.1000e+01 3.4000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2813e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2875e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.2938e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.3000e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2000e+02 1.2400e+02 1.2500e+02
2.3062e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3125e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3188e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3250e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3312e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3375e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3438e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3500e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3563e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3625e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3687e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1100e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3750e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3813e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3875e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.3937e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.4000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4000e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4063e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4125e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4188e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4250e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4312e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4375e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4438e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4500e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4562e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4625e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1200e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4688e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.7000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4750e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4813e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4875e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.4937e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.5000e+00 2.1000e+01 3.5000e+01 5.0000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2400e+02 1.2500e+02
2.5063e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5125e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5187e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5250e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.8000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5313e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5375e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5438e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5500e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5562e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5625e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5688e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5750e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5812e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5875e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.5938e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6000e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6063e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6125e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6187e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6250e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6313e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6375e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6437e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6500e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6563e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6625e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6688e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6750e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6812e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6875e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.6938e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7000e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7062e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7125e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7188e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7250e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.5000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7313e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7375e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7437e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7500e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7563e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7625e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7687e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7750e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7813e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7875e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.7938e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0000e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8000e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8062e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8125e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8188e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8250e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8312e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8375e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8438e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8500e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8563e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8625e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8687e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8750e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8813e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8875e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.8937e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9000e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9063e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9125e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9188e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9250e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9312e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9375e+00 2.1000e+01 3.5000e+01 5.1000e+01 6.9000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9438e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9500e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9562e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9625e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9688e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9750e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9813e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9875e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
2.9937e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02
3.0000e+00 2.1000e+01 3.5000e+01 5.1000e+01 7.0000e+01 8.6000e+01 1.0100e+02 1.1300e+02 1.2100e+02 1.2500e+02 1.2500e+02


==> nonlocalized_hamcons.txt <==
t full pUpA pUpAs pUspA pUspAs ra
0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00 0.0000e+00
5.0000e-03 1.5237e-08 1.4911e-06 1.1825e-06 1.4154e-06 1.1863e-06 8.0856e-07
1.0000e-02 6.0507e-08 4.6449e-06 4.0501e-06 4.6089e-06 4.0836e-06 2.5461e-06
1.5000e-02 1.3452e-07 7.8974e-06 7.5792e-06 7.7364e-06 7.7600e-06 7.7807e-06
2.0000e-02 2.3523e-07 1.0723e-05 1.1084e-05 1.0487e-05 1.1563e-05 1.2348e-05
2.5000e-02 3.5996e-07 1.3046e-05 1.4278e-05 1.2779e-05 1.5081e-05 1.2984e-05
3.0000e-02 5.0559e-07 1.4972e-05 1.7113e-05 1.4708e-05 1.8338e-05 1.5819e-05
3.5000e-02 6.6871e-07 1.6598e-05 1.9612e-05 1.6326e-05 2.1309e-05 2.3071e-05
4.0000e-02 8.4580e-07 1.7992e-05 2.1820e-05 1.7714e-05 2.3815e-05 3.0204e-05
4.5000e-02 1.0334e-06 1.9189e-05 2.3869e-05 1.8927e-05 2.5978e-05 2.6305e-05
5.0000e-02 1.2283e-06 2.0223e-05 2.5689e-05 2.0054e-05 2.7873e-05 2.4867e-05
5.5000e-02 1.4273e-06 2.1136e-05 2.7321e-05 2.1073e-05 2.9515e-05 2.4628e-05
6.0000e-02 1.6279e-06 2.1985e-05 2.8765e-05 2.2028e-05 3.0980e-05 2.4732e-05
6.5000e-02 1.8277e-06 2.2766e-05 3.0044e-05 2.2916e-05 3.2356e-05 2.5244e-05
7.0000e-02 2.0246e-06 2.3504e-05 3.1233e-05 2.3727e-05 3.3538e-05 2.4026e-05
7.5000e-02 2.2173e-06 2.4211e-05 3.2313e-05 2.4487e-05 3.4663e-05 2.1526e-05
8.0000e-02 2.4042e-06 2.4908e-05 3.3303e-05 2.5207e-05 3.5608e-05 1.9182e-05
8.5000e-02 2.5846e-06 2.5578e-05 3.4200e-05 2.5880e-05 3.6398e-05 1.4943e-05
9.0000e-02 2.7576e-06 2.6219e-05 3.5025e-05 2.6537e-05 3.7110e-05 1.1120e-05
9.5000e-02 2.9228e-06 2.6834e-05 3.5786e-05 2.7171e-05 3.7815e-05 7.4507e-06
1.0000e-01 3.0800e-06 2.7426e-05 3.6505e-05 2.7782e-05 3.8472e-05 9.8816e-06
1.0500e-01 3.2289e-06 2.7997e-05 3.7196e-05 2.8373e-05 3.9092e-05 1.3874e-05
1.1000e-01 3.3697e-06 2.8549e-05 3.7842e-05 2.8950e-05 3.9696e-05 1.8697e-05
1.1500e-01 3.5023e-06 2.9081e-05 3.8434e-05 2.9512e-05 4.0283e-05 2.3882e-05
1.2000e-01 3.6271e-06 2.9598e-05 3.8980e-05 3.0092e-05 4.0845e-05 2.6614e-05
1.2500e-01 3.7441e-06 3.0116e-05 3.9488e-05 3.0694e-05 4.1410e-05 2.6024e-05
1.3000e-01 3.8538e-06 3.0654e-05 3.9944e-05 3.1299e-05 4.1976e-05 2.5823e-05
1.3500e-01 3.9565e-06 3.1198e-05 4.0351e-05 3.1909e-05 4.2557e-05 2.5806e-05
1.4000e-01 4.0523e-06 3.1725e-05 4.0733e-05 3.2497e-05 4.3000e-05 2.5477e-05
1.4500e-01 4.1418e-06 3.2237e-05 4.1107e-05 3.3051e-05 4.3333e-05 2.5154e-05
1.5000e-01 4.2252e-06 3.2723e-05 4.1466e-05 3.3519e-05 4.3668e-05 2.5244e-05
1.5500e-01 4.3029e-06 3.3189e-05 4.1783e-05 3.4026e-05 4.3937e-05 2.5854e-05
1.6000e-01 4.3752e-06 3.3661e-05 4.2039e-05 3.4461e-05 4.4202e-05 2.6101e-05
1.6500e-01 4.4424e-06 3.4113e-05 4.2255e-05 3.4830e-05 4.4362e-05 2.5793e-05
1.7000e-01 4.5048e-06 3.4526e-05 4.2491e-05 3.5260e-05 4.4692e-05 2.5315e-05
1.7500e-01 4.5628e-06 3.4900e-05 4.2670e-05 3.5741e-05 4.4702e-05 2.5103e-05
1.8000e-01 4.6166e-06 3.5245e-05 4.2804e-05 3.6205e-05 4.4790e-05 2.4760e-05
1.8500e-01 4.6664e-06 3.5559e-05 4.2927e-05 3.6728e-05 4.4656e-05 2.4981e-05
1.9000e-01 4.7125e-06 3.5880e-05 4.2889e-05 3.7459e-05 4.4782e-05 2.5281e-05
1.9500e-01 4.7552e-06 3.6141e-05 4.2834e-05 3.7875e-05 4.5356e-05 2.4952e-05
2.0000e-01 4.7945e-06 3.6367e-05 4.2622e-05 3.8060e-05 4.5354e-05 2.3872e-05
2.0500e-01 4.8306e-06 3.6544e-05 4.2324e-05 3.8378e-05 4.4736e-05 2.2733e-05
2.1000e-01 4.8636e-06 3.6705e-05 4.1933e-05 3.8602e-05 4.4689e-05 2.1785e-05
2.1500e-01 4.8934e-06 3.6777e-05 4.1509e-05 3.8895e-05 4.4507e-05 2.1080e-05
2.2000e-01 4.9201e-06 3.6884e-05 4.0868e-05 3.9327e-05 4.3931e-05 2.3204e-05
2.2500e-01 4.9435e-06 3.6974e-05 3.9935e-05 3.9624e-05 4.3570e-05 2.2647e-05
2.3000e-01 4.9633e-06 3.7102e-05 3.8883e-05 3.9968e-05 4.3273e-05 2.1741e-05
2.3500e-01 4.9793e-06 3.7414e-05 3.8372e-05 4.0247e-05 4.2660e-05 2.0844e-05
2.4000e-01 4.9912e-06 3.7698e-05 3.8094e-05 4.0882e-05 4.2885e-05 2.0447e-05
2.4500e-01 4.9989e-06 3.8042e-05 3.7715e-05 4.2543e-05 4.3229e-05 2.0423e-05
2.5000e-01 5.0020e-06 3.8435e-05 3.7359e-05 4.3277e-05 4.3084e-05 2.0388e-05
2.5500e-01 5.0005e-06 3.8957e-05 3.7340e-05 4.3887e-05 4.3008e-05 2.0267e-05
2.6000e-01 4.9942e-06 3.9593e-05 3.8231e-05 4.4462e-05 4.4171e-05 1.9886e-05
2.6500e-01 4.9834e-06 4.0702e-05 3.9831e-05 4.4851e-05 4.6149e-05 1.9745e-05
2.7000e-01 4.9681e-06 4.2472e-05 4.1954e-05 4.7712e-05 4.9223e-05 1.9357e-05
2.7500e-01 4.9486e-06 4.4369e-05 4.3436e-05 5.0062e-05 5.6079e-05 1.8478e-05
2.8000e-01 4.9253e-06 4.5865e-05 4.5008e-05 5.2784e-05 6.3480e-05 1.7199e-05
2.8500e-01 4.8986e-06 4.7402e-05 4.5199e-05 5.3402e-05 6.7196e-05 1.6237e-05
2.9000e-01 4.8691e-06 4.8597e-05 4.4709e-05 5.5697e-05 7.2746e-05 1.6487e-05
2.9500e-01 4.8371e-06 4.9248e-05 4.4645e-05 5.6755e-05 7.2607e-05 1.6440e-05
3.0000e-01 4.8032e-06 4.9211e-05 4.2756e-05 5.6102e-05 6.8883e-05 1.6181e-05
3.0500e-01 4.7680e-06 4.9318e-05 4.1179e-05 5.4576e-05 6.6572e-05 1.5029e-05
3.1000e-01 4.7318e-06 4.9829e-05 4.2261e-05 5.2284e-05 6.3397e-05 1.4003e-05
3.1500e-01 4.6951e-06 5.0101e-05 4.1608e-05 5.3109e-05 5.7557e-05 1.3787e-05
3.2000e-01 4.6583e-06 5.1702e-05 3.9798e-05 5.4410e-05 5.7870e-05 1.5315e-05
3.2500e-01 4.6216e-06 5.2821e-05 3.8572e-05 5.5634e-05 6.1132e-05 1.7414e-05
3.3000e-01 4.5854e-06 5.4342e-05 4.5594e-05 5.6914e-05 6.6620e-05 1.9371e-05
3.3500e-01 4.5499e-06 5.6246e-05 5.8429e-05 6.6294e-05 8.0978e-05 2.2213e-05
3.4000e-01 4.5152e-06 5.8525e-05 6.4357e-05 1.0119e-04 1.0800e-04 2.6952e-05
3.4500e-01 4.4814e-06 6.0173e-05 7.1019e-05 1.1707e-04 1.3537e-04 2.7835e-05
3.5000e-01 4.4485e-06 6.2523e-05 6.9428e-05 1.2762e-04 1.6307e-04 2.7269e-05
3.5500e-01 4.4166e-06 6.6073e-05 7.2675e-05 1.3461e-04 1.7289e-04 2.7255e-05
3.6000e-01 4.3856e-06 6.8469e-05 8.6892e-05 1.4429e-04 1.8868e-04 2.8718e-05
3.6500e-01 4.3553e-06 7.2898e-05 1.1024e-04 1.5981e-04 2.0095e-04 2.8369e-05
3.7000e-01 4.3257e-06 7.7776e-05 1.3969e-04 1.6217e-04 2.2236e-04 2.8471e-05
3.7500e-01 4.2966e-06 8.3862e-05 1.6673e-04 1.7248e-04 2.2833e-04 3.0085e-05
3.8000e-01 4.2677e-06 8.6908e-05 1.8213e-04 1.8830e-04 2.4147e-04 3.1711e-05
3.8500e-01 4.2388e-06 8.9800e-05 1.8861e-04 1.9118e-04 2.3246e-04 3.1829e-05
3.9000e-01 4.2096e-06 9.6610e-05 1.8830e-04 1.8940e-04 2.3334e-04 3.2871e-05
3.9500e-01 4.1798e-06 1.0550e-04 1.9755e-04 1.9200e-04 2.3078e-04 3.4513e-05
4.0000e-01 4.1492e-06 1.1438e-04 2.0889e-04 1.9210e-04 2.4284e-04 3.6071e-05
4.0500e-01 4.1173e-06 1.2607e-04 2.3032e-04 1.9169e-04 2.5104e-04 3.8003e-05
4.1000e-01 4.0841e-06 1.3734e-04 2.5349e-04 2.0877e-04 2.5928e-04 3.7429e-05
4.1500e-01 4.0495e-06 1.5123e-04 2.7417e-04 2.1668e-04 2.6935e-04 3.7200e-05
4.2000e-01 4.0132e-06 1.6468e-04 2.8677e-04 2.1193e-04 2.6529e-04 3.7687e-05
4.2500e-01 3.9753e-06 1.7866e-04 2.9782e-04 2.1179e-04 2.6919e-04 3.8191e-05
4.3000e-01 3.9360e-06 1.8850e-04 3.1504e-04 2.2704e-04 2.8208e-04 3.8491e-05
4.3500e-01 3.8955e-06 1.8882e-04 3.3813e-04 2.3849e-04 2.8454e-04 3.6972e-05
4.4000e-01 3.8539e-06 1.8687e-04 3.2974e-04 2.4438e-04 2.8573e-04 3.4739e-05
4.4500e-01 3.8117e-06 1.8777e-04 3.2161e-04 2.5773e-04 2.8741e-04 3.3554e-05
4.5000e-01 3.7693e-06 1.9558e-04 3.2233e-04 2.7262e-04 3.0041e-04 3.4015e-05
4.5500e-01 3.7270e-06 2.0380e-04 3.3103e-04 2.6414e-04 3.0700e-04 3.7591e-05
4.6000e-01 3.6854e-06 2.1055e-04 3.4234e-04 2.4446e-04 3.0810e-04 4.0931e-05
4.6500e-01 3.6448e-06 2.1502e-04 3.5231e-04 2.3997e-04 3.0815e-04 4.5530e-05
4.7000e-01 3.6056e-06 2.2829e-04 3.6556e-04 2.3830e-04 3.0643e-04 5.4558e-05
4.7500e-01 3.5679e-06 2.3991e-04 3.7117e-04 2.3822e-04 3.0558e-04 5.6831e-05
4.8000e-01 3.5320e-06 2.4619e-04 3.7854e-04 2.4175e-04 3.0669e-04 5.9124e-05
4.8500e-01 3.4980e-06 2.5162e-04 3.9444e-04 2.4687e-04 3.0944e-04 6.3292e-05
4.9000e-01 3.4659e-06 2.5428e-04 4.0381e-04 2.5206e-04 3.0482e-04 6.8109e-05
4.9500e-01 3.4358e-06 2.5446e-04 4.1850e-04 2.5951e-04 3.0662e-04 7.0996e-05
5.0000e-01 3.4078e-06 2.5332e-04 4.2986e-04 2.5780e-04 3.2083e-04 6.6427e-05
5.0500e-01 3.3820e-06 2.6115e-04 4.4279e-04 2.6654e-04 3.2714e-04 5.9979e-05
5.1000e-01 3.3586e-06 2.7082e-04 4.5930e-04 2.7523e-04 3.1718e-04 5.8479e-05
5.1500e-01 3.3376e-06 2.8013e-04 4.8058e-04 2.7889e-04 3.1207e-04 6.0820e-05
5.2000e-01 3.3192e-06 2.8317e-04 4.9382e-04 2.8860e-04 3.1363e-04 5.7631e-05
5.2500e-01 3.3036e-06 2.8768e-04 5.0759e-04 3.0210e-04 3.2918e-04 4.9435e-05
5.3000e-01 3.2908e-06 2.8806e-04 5.2651e-04 3.1330e-04 3.5133e-04 5.0250e-05
5.3500e-01 3.2808e-06 2.8793e-04 5.4671e-04 3.0581e-04 3.7472e-04 5.1626e-05
5.4000e-01 3.2735e-06 2.8796e-04 5.6194e-04 3.0679e-04 3.7893e-04 4.8077e-05
5.4500e-01 3.2688e-06 2.8894e-04 5.8346e-04 3.0481e-04 3.9376e-04 4.3038e-05
5.5000e-01 3.2664e-06 2.9368e-04 6.1127e-04 3.0316e-04 4.0296e-04 3.9463e-05
5.5500e-01 3.2659e-06 2.9855e-04 6.3655e-04 3.1094e-04 4.0416e-04 4.1800e-05
5.6000e-01 3.2670e-06 3.0451e-04 6.6524e-04 3.3796e-04 4.1503e-04 5.0270e-05
5.6500e-01 3.2693e-06 3.1014e-04 6.8982e-04 3.5458e-04 4.3743e-04 6.1961e-05
5.7000e-01 3.2724e-06 3.1581e-04 7.1484e-04 3.6192e-04 4.5468e-04 6.8100e-05
5.7500e-01 3.2760e-06 3.1880e-04 7.3764e-04 3.6960e-04 4.7105e-04 6.7918e-05
5.8000e-01 3.2798e-06 3.1837e-04 7.5084e-04 3.7193e-04 4.7803e-04 7.1506e-05
5.8500e-01 3.2838e-06 3.1931e-04 7.6713e-04 3.8284e-04 4.8864e-04 7.6755e-05
5.9000e-01 3.2879e-06 3.2049e-04 7.7769e-04 3.9071e-04 4.9487e-04 8.0994e-05
5.9500e-01 3.2922e-06 3.2153e-04 7.8032e-04 3.8750e-04 4.9595e-04 7.9545e-05
6.0000e-01 3.2971e-06 3.2235e-04 7.7735e-04 3.9283e-04 4.9475e-04 7.5892e-05
6.0500e-01 3.3027e-06 3.2463e-04 7.7305e-04 3.9915e-04 4.9966e-04 7.3934e-05
6.1000e-01 3.3093e-06 3.2876e-04 7.7371e-04 4.0292e-04 5.0014e-04 7.2722e-05
6.1500e-01 3.3171e-06 3.3444e-04 7.7624e-04 4.0657e-04 5.0100e-04 7.1233e-05
6.2000e-01 3.3258e-06 3.3788e-04 7.7378e-04 4.1505e-04 4.9526e-04 7.4199e-05
6.2500e-01 3.3354e-06 3.4082e-04 7.6558e-04 4.2123e-04 4.9356e-04 7.3422e-05
6.3000e-01 3.3456e-06 3.4311e-04 7.6064e-04 4.2412e-04 4.7447e-04 7.1910e-05
6.3500e-01 3.3560e-06 3.4342e-04 7.5465e-04 4.2816e-04 4.5284e-04 7.2619e-05
6.4000e-01 3.3667e-06 3.5021e-04 7.5273e-04 4.3726e-04 4.3217e-04 7.6596e-05
6.4500e-01 3.3777e-06 3.5496e-04 7.5626e-04 4.3622e-04 4.2145e-04 7.8260e-05
6.5000e-01 3.3894e-06 3.6164e-04 7.4687e-04 4.4024e-04 4.1476e-04 8.8562e-05
6.5500e-01 3.4024e-06 3.7104e-04 7.4459e-04 4.4063e-04 4.1359e-04 9.3212e-05
6.6000e-01 3.4173e-06 3.7913e-04 7.3883e-04 4.4002e-04 4.1799e-04 9.5159e-05
6.6500e-01 3.4344e-06 3.8660e-04 7.3451e-04 4.4581e-04 4.2529e-04 1.0365e-04
6.7000e-01 3.4538e-06 4.0045e-04 7.3550e-04 4.7049e-04 4.3140e-04 1.1065e-04
6.7500e-01 3.4749e-06 4.1386e-04 7.3561e-04 4.9389e-04 4.2537e-04 1.1395e-04
6.8000e-01 3.4967e-06 4.2630e-04 7.3711e-04 5.0610e-04 4.3526e-04 1.0964e-04
6.8500e-01 3.5181e-06 4.4142e-04 7.5029e-04 4.8889e-04 4.5374e-04 1.1844e-04
6.9000e-01 3.5378e-06 4.5830e-04 7.4464e-04 4.6895e-04 4.5728e-04 1.1800e-04
6.9500e-01 3.5549e-06 4.7655e-04 7.3897e-04 4.5819e-04 4.4932e-04 1.2589e-04
7.0000e-01 3.5687e-06 4.9598e-04 7.2984e-04 4.4080e-04 4.4454e-04 1.2777e-04
7.0500e-01 3.5792e-06 5.1651e-04 7.1763e-04 4.2277e-04 4.3506e-04 1.2580e-04
7.1000e-01 3.5870e-06 5.1920e-04 7.0453e-04 4.0933e-04 4.2198e-04 1.2458e-04
7.1500e-01 3.5925e-06 5.1244e-04 6.8803e-04 3.9928e-04 4.1480e-04 1.1974e-04
7.2000e-01 3.5965e-06 5.0432e-04 6.8970e-04 3.8898e-04 4.0469e-04 1.1713e-04
7.2500e-01 3.5994e-06 5.3348e-04 6.9824e-04 3.8307e-04 4.0479e-04 1.1280e-04
7.3000e-01 3.6013e-06 5.4580e-04 6.9287e-04 3.8175e-04 4.0563e-04 1.0830e-04
7.3500e-01 3.6020e-06 5.5659e-04 6.9818e-04 3.8082e-04 4.1043e-04 1.0747e-04
7.4000e-01 3.6009e-06 5.7548e-04 6.9383e-04 3.8516e-04 4.1636e-04 1.0563e-04
7.4500e-01 3.5971e-06 5.7737e-04 7.0445e-04 3.9613e-04 4.1884e-04 9.5620e-05
7.5000e-01 3.5897e-06 5.8574e-04 7.0525e-04 3.9876e-04 4.3395e-04 9.9149e-05
7.5500e-01 3.5779e-06 5.9936e-04 7.1027e-04 4.0301e-04 4.5075e-04 1.0080e-04
7.6000e-01 3.5612e-06 6.1340e-04 7.1605e-04 4.1302e-04 4.6198e-04 1.0271e-04
7.6500e-01 3.5397e-06 6.0897e-04 7.2733e-04 4.3180e-04 4.7569e-04 1.0347e-04
7.7000e-01 3.5142e-06 6.0880e-04 7.3181e-04 4.4530e-04 4.8198e-04 1.0382e-04
7.7500e-01 3.4863e-06 6.1260e-04 7.3397e-04 4.4793e-04 4.9910e-04 9.9832e-05
7.8000e-01 3.4585e-06 6.2111e-04 7.3150e-04 4.5137e-04 5.1668e-04 9.5751e-05
7.8500e-01 3.4333e-06 6.2700e-04 7.2742e-04 4.4851e-04 5.3537e-04 9.5366e-05
7.9000e-01 3.4133e-06 6.3920e-04 7.2475e-04 4.5101e-04 5.5076e-04 9.6421e-05
7.9500e-01 3.4004e-06 6.3798e-04 7.2052e-04 4.4655e-04 5.6925e-04 1.0149e-04
8.0000e-01 3.3958e-06 6.4965e-04 7.1456e-04 4.4170e-04 5.7599e-04 1.0537e-04
8.0500e-01 3.3997e-06 6.7084e-04 7.0774e-04 4.2530e-04 5.8298e-04 1.0780e-04
8.1000e-01 3.4114e-06 6.7797e-04 7.0126e-04 4.1922e-04 5.8747e-04 1.0950e-04
8.1500e-01 3.4295e-06 6.7113e-04 6.9655e-04 4.2513e-04 5.8300e-04 1.1384e-04
8.2000e-01 3.4519e-06 6.7053e-04 6.9849e-04 4.2737e-04 5.8851e-04 1.1690e-04
8.2500e-01 3.4764e-06 6.6966e-04 6.9299e-04 4.3783e-04 5.9933e-04 1.2086e-04
8.3000e-01 3.5011e-06 6.7803e-04 6.9481e-04 4.5305e-04 6.1975e-04 1.2091e-04
8.3500e-01 3.5240e-06 6.6828e-04 6.9954e-04 4.6876e-04 6.2467e-04 1.2222e-04
8.4000e-01 3.5439e-06 6.6574e-04 7.0161e-04 4.9491e-04 6.1610e-04 1.1789e-04
8.4500e-01 3.5602e-06 6.6235e-04 7.0049e-04 5.4462e-04 6.4924e-04 1.1343e-04
8.5000e-01 3.5728e-06 6.6350e-04 6.9321e-04 5.5487e-04 6.8152e-04 1.1627e-04
8.5500e-01 3.5823e-06 6.7463e-04 6.8646e-04 5.6083e-04 7.1439e-04 1.2777e-04
8.6000e-01 3.5898e-06 6.8191e-04 6.7908e-04 5.4881e-04 7.2392e-04 1.3693e-04
8.6500e-01 3.5962e-06 6.9039e-04 6.7286e-04 5.3584e-04 7.2073e-04 1.4567e-04
8.7000e-01 3.6023e-06 7.1273e-04 6.6441e-04 5.2988e-04 7.2274e-04 1.5466e-04
8.7500e-01 3.6083e-06 7.4218e-04 6.5487e-04 5.2193e-04 7.2581e-04 1.6151e-04
8.8000e-01 3.6141e-06 7.6728e-04 6.3255e-04 5.0754e-04 7.0995e-04 1.6237e-04
8.8500e-01 3.6192e-06 7.8675e-04 6.0638e-04 4.9558e-04 7.2728e-04 1.5870e-04
8.9000e-01 3.6234e-06 8.0185e-04 6.0677e-04 4.8647e-04 7.1981e-04 1.5942e-04
8.9500e-01 3.6264e-06 8.1250e-04 6.0448e-04 4.8900e-04 7.1898e-04 1.5928e-04
9.0000e-01 3.6286e-06 8.2253e-04 5.9581e-04 4.7148e-04 7.0155e-04 1.5554e-04
9.0500e-01 3.6306e-06 8.2775e-04 5.9257e-04 4.9177e-04 7.2022e-04 1.5837e-04
9.1000e-01 3.6334e-06 8.4117e-04 5.9374e-04 4.9152e-04 7.5730e-04 1.5669e-04
9.1500e-01 3.6377e-06 8.3639e-04 5.8695e-04 4.8750e-04 7.7019e-04 1.4592e-04
9.2000e-01 3.6439e-06 8.3425e-04 5.7176e-04 4.7987e-04 7.8643e-04 1.3157e-04
9.2500e-01 3.6516e-06 8.2706e-04 5.6687e-04 4.7739e-04 8.2773e-04 1.2490e-04
9.3000e-01 3.6601e-06 8.2598e-04 5.5779e-04 5.0043e-04 8.7291e-04 1.1603e-04
9.3500e-01 3.6675e-06 8.3326e-04 5.6432e-04 5.2698e-04 8.9186e-04 1.1315e-04
9.4000e-01 3.6719e-06 8.4870e-04 5.7602e-04 5.5666e-04 9.0239e-04 1.0828e-04
9.4500e-01 3.6706e-06 8.7259e-04 5.7810e-04 5.9691e-04 9.2524e-04 1.0540e-04
9.5000e-01 3.6615e-06 8.8137e-04 5.8080e-04 6.0793e-04 9.8704e-04 1.0229e-04
9.5500e-01 3.6427e-06 8.8714e-04 5.7792e-04 6.3039e-04 1.0124e-03 9.8498e-05
9.6000e-01 3.6137e-06 8.7622e-04 5.7682e-04 6.4996e-04 1.0371e-03 9.8889e-05
9.6500e-01 3.5753e-06 8.6934e-04 5.7415e-04 6.8544e-04 1.0378e-03 9.8672e-05
9.7000e-01 3.5298e-06 8.6028e-04 5.7279e-04 7.0328e-04 1.0291e-03 9.3240e-05
9.7500e-01 3.4801e-06 8.6594e-04 5.6030e-04 7.1719e-04 1.0064e-03 8.9783e-05
9.8000e-01 3.4291e-06 8.6705e-04 5.5464e-04 7.2621e-04 9.7795e-04 8.5338e-05
9.8500e-01 3.3791e-06 8.6545e-04 5.5364e-04 7.3271e-04 9.8965e-04 8.1631e-05
9.9000e-01 3.3316e-06 8.5874e-04 5.5915e-04 7.3944e-04 9.7970e-04 7.7746e-05
9.9500e-01 3.2869e-06 8.5268e-04 5.6213e-04 7.4805e-04 9.7501e-04 7.7217e-05
1.0000e+00 3.2447e-06 8.4799e-04 5.6157e-04 7.5740e-04 9.8718e-04 7.4667e-05
1.0050e+00 3.2047e-06 8.4239e-04 5.6095e-04 7.7296e-04 1.0129e-03 7.4126e-05
1.0100e+00 3.1669e-06 8.3535e-04 5.6345e-04 8.1654e-04 1.0282e-03 7.2929e-05
1.0150e+00 3.1316e-06 8.2554e-04 5.6348e-04 8.1203e-04 1.0206e-03 7.2663e-05
1.0200e+00 3.0994e-06 8.1958e-04 5.6129e-04 7.8357e-04 1.0074e-03 7.2142e-05
1.0250e+00 3.0706e-06 8.1844e-04 5.5783e-04 7.6263e-04 1.0354e-03 7.1617e-05
1.0300e+00 3.0456e-06 8.1424e-04 5.4794e-04 7.8288e-04 1.0529e-03 7.1159e-05
1.0350e+00 3.0250e-06 8.3486e-04 5.3774e-04 8.1124e-04 1.0507e-03 7.3428e-05
1.0400e+00 3.0098e-06 8.4397e-04 5.3332e-04 8.3174e-04 1.0566e-03 7.6682e-05
1.0450e+00 3.0018e-06 8.4591e-04 5.3635e-04 8.1664e-04 1.0420e-03 7.9985e-05
1.0500e+00 3.0026e-06 8.5550e-04 5.4271e-04 8.4532e-04 1.0008e-03 8.1315e-05
1.0550e+00 3.0130e-06 8.5812e-04 5.5219e-04 8.7341e-04 9.7486e-04 8.0466e-05
1.0600e+00 3.0325e-06 8.6947e-04 5.6618e-04 9.2518e-04 9.4612e-04 8.1542e-05
1.0650e+00 3.0593e-06 8.7911e-04 5.7248e-04 9.5293e-04 9.0301e-04 7.8580e-05
1.0700e+00 3.0899e-06 8.8222e-04 5.7615e-04 9.4046e-04 8.4031e-04 7.6639e-05
1.0750e+00 3.1204e-06 8.8662e-04 5.8125e-04 9.1716e-04 7.8358e-04 7.6167e-05
1.0800e+00 3.1474e-06 8.8945e-04 5.8175e-04 9.0783e-04 7.8482e-04 7.7302e-05
1.0850e+00 3.1686e-06 8.9620e-04 5.8761e-04 8.9617e-04 7.5922e-04 7.9045e-05
1.0900e+00 3.1830e-06 9.0602e-04 5.8210e-04 8.9199e-04 7.4678e-04 7.8290e-05
1.0950e+00 3.1903e-06 9.2023e-04 5.7401e-04 8.6867e-04 7.3221e-04 7.8584e-05
1.1000e+00 3.1910e-06 9.3796e-04 5.8795e-04 8.5031e-04 7.0123e-04 8.1158e-05
1.1050e+00 3.1857e-06 9.4275e-04 5.8797e-04 8.3371e-04 6.8060e-04 8.1515e-05
1.1100e+00 3.1762e-06 9.3485e-04 6.0175e-04 7.9827e-04 6.6616e-04 8.3617e-05
1.1150e+00 3.1648e-06 9.2845e-04 6.2021e-04 7.8150e-04 6.5654e-04 8.7350e-05
1.1200e+00 3.1542e-06 9.4819e-04 6.2148e-04 7.5355e-04 6.4180e-04 8.9559e-05
1.1250e+00 3.1466e-06 9.6863e-04 6.2449e-04 7.3305e-04 6.7193e-04 9.0766e-05
1.1300e+00 3.1424e-06 9.8357e-04 6.3704e-04 7.0206e-04 6.6526e-04 9.0909e-05
1.1350e+00 3.1407e-06 9.9333e-04 6.5132e-04 6.8018e-04 6.5122e-04 9.2369e-05
1.1400e+00 3.1388e-06 1.0002e-03 6.6441e-04 6.6434e-04 6.3736e-04 9.4664e-05
1.1450e+00 3.1335e-06 1.0126e-03 6.7782e-04 6.6380e-04 6.4757e-04 9.8470e-05
1.1500e+00 3.1222e-06 1.0194e-03 6.9015e-04 6.9133e-04 6.8494e-04 1.0041e-04
1.1550e+00 3.1038e-06 1.0196e-03 7.1427e-04 6.9360e-04 7.2398e-04 1.0553e-04
1.1600e+00 3.0787e-06 1.0299e-03 7.2593e-04 7.1035e-04 7.8341e-04 1.1006e-04
1.1650e+00 3.0487e-06 1.0346e-03 7.2415e-04 6.8571e-04 8.0903e-04 1.1199e-04
1.1700e+00 3.0163e-06 1.0288e-03 7.2552e-04 6.8926e-04 8.0232e-04 1.1669e-04
1.1750e+00 2.9847e-06 1.0243e-03 7.2135e-04 6.9301e-04 7.6990e-04 1.2159e-04
1.1800e+00 2.9569e-06 1.0274e-03 7.1662e-04 6.5858e-04 7.4014e-04 1.1888e-04
1.1850e+00 2.9357e-06 1.0410e-03 7.1243e-04 6.3272e-04 7.0835e-04 1.1913e-04
1.1900e+00 2.9228e-06 1.0486e-03 7.0574e-04 6.2574e-04 7.0072e-04 1.1889e-04
1.1950e+00 2.9183e-06 1.0559e-03 6.9954e-04 6.2752e-04 6.6382e-04 1.2034e-04
1.2000e+00 2.9214e-06 1.0667e-03 6.9511e-04 6.3683e-04 6.5033e-04 1.2421e-04
1.2050e+00 2.9299e-06 1.0841e-03 6.8546e-04 6.6070e-04 6.4140e-04 1.2413e-04
1.2100e+00 2.9415e-06 1.0990e-03 6.7542e-04 7.1533e-04 6.2664e-04 1.2154e-04
1.2150e+00 2.9540e-06 1.1111e-03 6.6457e-04 7.8881e-04 6.2565e-04 1.1413e-04
1.2200e+00 2.9662e-06 1.1276e-03 6.4728e-04 8.2461e-04 6.3260e-04 1.1192e-04
1.2250e+00 2.9779e-06 1.1480e-03 6.3004e-04 8.4886e-04 6.4293e-04 1.0836e-04
1.2300e+00 2.9902e-06 1.1701e-03 6.0344e-04 8.5615e-04 6.4838e-04 1.0621e-04
1.2350e+00 3.0047e-06 1.1914e-03 5.7661e-04 8.6226e-04 6.8415e-04 1.0284e-04
1.2400e+00 3.0223e-06 1.2126e-03 5.5506e-04 9.1772e-04 7.5252e-04 9.8826e-05
1.2450e+00 3.0430e-06 1.2328e-03 5.4660e-04 9.6507e-04 8.0947e-04 9.4128e-05
1.2500e+00 3.0660e-06 1.2477e-03 5.4145e-04 9.9652e-04 8.4843e-04 9.0911e-05
1.2550e+00 3.0901e-06 1.2592e-03 5.4300e-04 1.0170e-03 8.6791e-04 8.8539e-05
1.2600e+00 3.1140e-06 1.2671e-03 5.4818e-04 9.9435e-04 8.7038e-04 8.7891e-05
1.2650e+00 3.1364e-06 1.2670e-03 5.5424e-04 9.7836e-04 8.6025e-04 8.8580e-05
1.2700e+00 3.1557e-06 1.2710e-03 5.6308e-04 9.9313e-04 8.5923e-04 8.8852e-05
1.2750e+00 3.1693e-06 1.2773e-03 5.7158e-04 1.0248e-03 8.8573e-04 8.8841e-05
1.2800e+00 3.1746e-06 1.2873e-03 5.7906e-04 1.0627e-03 9.1636e-04 8.9778e-05
1.2850e+00 3.1690e-06 1.3077e-03 5.8801e-04 1.0851e-03 9.6041e-04 8.9217e-05
1.2900e+00 3.1512e-06 1.3342e-03 5.9963e-04 1.1247e-03 1.0155e-03 8.8391e-05
1.2950e+00 3.1214e-06 1.3404e-03 6.0974e-04 1.1474e-03 1.0674e-03 8.8359e-05
1.3000e+00 3.0810e-06 1.3460e-03 6.1957e-04 1.1944e-03 1.0987e-03 8.8202e-05
1.3050e+00 3.0327e-06 1.3507e-03 6.2624e-04 1.2582e-03 1.0927e-03 8.8308e-05
1.3100e+00 2.9801e-06 1.3634e-03 6.2619e-04 1.2625e-03 1.1098e-03 8.9285e-05
1.3150e+00 2.9272e-06 1.3822e-03 6.3512e-04 1.2855e-03 1.1395e-03 8.9923e-05
1.3200e+00 2.8784e-06 1.3906e-03 6.4703e-04 1.2991e-03 1.1835e-03 9.0201e-05
1.3250e+00 2.8379e-06 1.4032e-03 6.5459e-04 1.2904e-03 1.2239e-03 8.8837e-05
1.3300e+00 2.8090e-06 1.4102e-03 6.6470e-04 1.2924e-03 1.2602e-03 8.7922e-05
1.3350e+00 2.7933e-06 1.4122e-03 6.7354e-04 1.2974e-03 1.2973e-03 8.6614e-05
1.3400e+00 2.7909e-06 1.4070e-03 6.8858e-04 1.2999e-03 1.3272e-03 8.5007e-05
1.3450e+00 2.8002e-06 1.3994e-03 7.0303e-04 1.3045e-03 1.3577e-03 8.4778e-05
1.3500e+00 2.8189e-06 1.4005e-03 7.1320e-04 1.3169e-03 1.4113e-03 8.4802e-05
1.3550e+00 2.8443e-06 1.4009e-03 7.2252e-04 1.3379e-03 1.4657e-03 8.5164e-05
1.3600e+00 2.8740e-06 1.4069e-03 7.3905e-04 1.3533e-03 1.5116e-03 8.5579e-05
1.3650e+00 2.9061e-06 1.4109e-03 7.5332e-04 1.3665e-03 1.5407e-03 8.6419e-05
1.3700e+00 2.9393e-06 1.4121e-03 7.5816e-04 1.3703e-03 1.5509e-03 8.7732e-05
1.3750e+00 2.9728e-06 1.3941e-03 7.6809e-04 1.3599e-03 1.5411e-03 8.8226e-05
1.3800e+00 3.0066e-06 1.3809e-03 7.8209e-04 1.3345e-03 1.5121e-03 8.7485e-05
1.3850e+00 3.0410e-06 1.3772e-03 7.9472e-04 1.3033e-03 1.4457e-03 8.7542e-05
1.3900e+00 3.0767e-06 1.3887e-03 8.0949e-04 1.2717e-03 1.3961e-03 8.6583e-05
1.3950e+00 3.1137e-06 1.3927e-03 8.2046e-04 1.2397e-03 1.3338e-03 8.5556e-05
1.4000e+00 3.1511e-06 1.3971e-03 8.4414e-04 1.2106e-03 1.2732e-03 8.5319e-05
1.4050e+00 3.1869e-06 1.4029e-03 8.6323e-04 1.1776e-03 1.2646e-03 8.4846e-05
1.4100e+00 3.2186e-06 1.4064e-03 8.8305e-04 1.1760e-03 1.2770e-03 8.5438e-05
1.4150e+00 3.2443e-06 1.4173e-03 9.0724e-04 1.1721e-03 1.3153e-03 8.6726e-05
1.4200e+00 3.2629e-06 1.4221e-03 9.3536e-04 1.1642e-03 1.3606e-03 8.7677e-05
1.4250e+00 3.2740e-06 1.4204e-03 9.6720e-04 1.1589e-03 1.4413e-03 8.9388e-05
1.4300e+00 3.2779e-06 1.4104e-03 1.0006e-03 1.1571e-03 1.4992e-03 9.0098e-05
1.4350e+00 3.2751e-06 1.4000e-03 1.0348e-03 1.1639e-03 1.5190e-03 9.0850e-05
1.4400e+00 3.2669e-06 1.3890e-03 1.0714e-03 1.1672e-03 1.5296e-03 9.2441e-05
1.4450e+00 3.2549e-06 1.3810e-03 1.1124e-03 1.1637e-03 1.5485e-03 9.3784e-05
1.4500e+00 3.2406e-06 1.3744e-03 1.1559e-03 1.1398e-03 1.5605e-03 9.6951e-05
1.4550e+00 3.2250e-06 1.3765e-03 1.1954e-03 1.1199e-03 1.5648e-03 1.0012e-04
1.4600e+00 3.2078e-06 1.3744e-03 1.2315e-03 1.1275e-03 1.5676e-03 1.0489e-04
1.4650e+00 3.1884e-06 1.3696e-03 1.2589e-03 1.1406e-03 1.5851e-03 1.1034e-04
1.4700e+00 3.1662e-06 1.3663e-03 1.2833e-03 1.1466e-03 1.5774e-03 1.1470e-04
1.4750e+00 3.1416e-06 1.3658e-03 1.3049e-03 1.1477e-03 1.5512e-03 1.1202e-04
1.4800e+00 3.1159e-06 1.3611e-03 1.3215e-03 1.1625e-03 1.5075e-03 1.1144e-04
1.4850e+00 3.0906e-06 1.3631e-03 1.3327e-03 1.1728e-03 1.5018e-03 1.1005e-04
1.4900e+00 3.0671e-06 1.3785e-03 1.3382e-03 1.1851e-03 1.4913e-03 1.1041e-04
1.4950e+00 3.0453e-06 1.3992e-03 1.3392e-03 1.1978e-03 1.5091e-03 1.1033e-04
1.5000e+00 3.0244e-06 1.4199e-03 1.3424e-03 1.1965e-03 1.5227e-03 1.0778e-04
1.5050e+00 3.0031e-06 1.4329e-03 1.3408e-03 1.1940e-03 1.5332e-03 1.0666e-04
1.5100e+00 2.9808e-06 1.4400e-03 1.3408e-03 1.1900e-03 1.5462e-03 1.0380e-04
1.5150e+00 2.9579e-06 1.4466e-03 1.3399e-03 1.1772e-03 1.5552e-03 1.0965e-04
1.5200e+00 2.9353e-06 1.4566e-03 1.3355e-03 1.1747e-03 1.5373e-03 1.1070e-04
1.5250e+00 2.9139e-06 1.4593e-03 1.3307e-03 1.1667e-03 1.5315e-03 1.0856e-04
1.5300e+00 2.8942e-06 1.4567e-03 1.3314e-03 1.1557e-03 1.4922e-03 1.0856e-04
1.5350e+00 2.8761e-06 1.4506e-03 1.3364e-03 1.1373e-03 1.4610e-03 1.0552e-04
1.5400e+00 2.8597e-06 1.4436e-03 1.3342e-03 1.1265e-03 1.4320e-03 1.0365e-04
1.5450e+00 2.8451e-06 1.4374e-03 1.3297e-03 1.1253e-03 1.3974e-03 1.0073e-04
1.5500e+00 2.8323e-06 1.4438e-03 1.3273e-03 1.1287e-03 1.3740e-03 9.9038e-05
1.5550e+00 2.8209e-06 1.4432e-03 1.3284e-03 1.1420e-03 1.3533e-03 1.0013e-04
1.5600e+00 2.8105e-06 1.4412e-03 1.3378e-03 1.1458e-03 1.3152e-03 1.0379e-04
1.5650e+00 2.8000e-06 1.4371e-03 1.3497e-03 1.1367e-03 1.2730e-03 1.0794e-04
1.5700e+00 2.7888e-06 1.4331e-03 1.3551e-03 1.1382e-03 1.2300e-03 1.1172e-04
1.5750e+00 2.7763e-06 1.4354e-03 1.3612e-03 1.1683e-03 1.2266e-03 1.1608e-04
1.5800e+00 2.7626e-06 1.4337e-03 1.3630e-03 1.1913e-03 1.2415e-03 1.1734e-04
1.5850e+00 2.7482e-06 1.4276e-03 1.3664e-03 1.2045e-03 1.2635e-03 1.1416e-04
1.5900e+00 2.7336e-06 1.4171e-03 1.3677e-03 1.2236e-03 1.2560e-03 1.1485e-04
1.5950e+00 2.7192e-06 1.4011e-03 1.3714e-03 1.2295e-03 1.2504e-03 1.1702e-04
1.6000e+00 2.7058e-06 1.3797e-03 1.3722e-03 1.2623e-03 1.2539e-03 1.1611e-04
1.6050e+00 2.6950e-06 1.3676e-03 1.3636e-03 1.3077e-03 1.2358e-03 1.1214e-04
1.6100e+00 2.6897e-06 1.3487e-03 1.3568e-03 1.3948e-03 1.2111e-03 1.0919e-04
1.6150e+00 2.6936e-06 1.3508e-03 1.3526e-03 1.4545e-03 1.2497e-03 1.0743e-04
1.6200e+00 2.7094e-06 1.3488e-03 1.3448e-03 1.5005e-03 1.2678e-03 1.0735e-04
1.6250e+00 2.7376e-06 1.3506e-03 1.3441e-03 1.5088e-03 1.2398e-03 1.0956e-04
1.6300e+00 2.7759e-06 1.3498e-03 1.3478e-03 1.4928e-03 1.2256e-03 1.0987e-04
1.6350e+00 2.8190e-06 1.3487e-03 1.3670e-03 1.4715e-03 1.1970e-03 1.1045e-04
1.6400e+00 2.8610e-06 1.3486e-03 1.3882e-03 1.4320e-03 1.1809e-03 1.0850e-04
1.6450e+00 2.8969e-06 1.3541e-03 1.4122e-03 1.3918e-03 1.1542e-03 1.0740e-04
1.6500e+00 2.9242e-06 1.3653e-03 1.4385e-03 1.3950e-03 1.1337e-03 1.0775e-04
1.6550e+00 2.9430e-06 1.3682e-03 1.4648e-03 1.3480e-03 1.1176e-03 1.1053e-04
1.6600e+00 2.9549e-06 1.3625e-03 1.4870e-03 1.2936e-03 1.1133e-03 1.1340e-04
1.6650e+00 2.9623e-06 1.3514e-03 1.5108e-03 1.3086e-03 1.0642e-03 1.1336e-04
1.6700e+00 2.9675e-06 1.3429e-03 1.5404e-03 1.3085e-03 1.0005e-03 1.1214e-04
1.6750e+00 2.9724e-06 1.3423e-03 1.5690e-03 1.3037e-03 9.6056e-04 1.1199e-04
1.6800e+00 2.9777e-06 1.3370e-03 1.6035e-03 1.2869e-03 9.7752e-04 1.1008e-04
1.6850e+00 2.9832e-06 1.3251e-03 1.6420e-03 1.2460e-03 9.7176e-04 1.0945e-04
1.6900e+00 2.9877e-06 1.3270e-03 1.6969e-03 1.2633e-03 9.1937e-04 1.1082e-04
1.6950e+00 2.9901e-06 1.3354e-03 1.7546e-03 1.3337e-03 8.9543e-04 1.1117e-04
1.7000e+00 2.9892e-06 1.3426e-03 1.8119e-03 1.3743e-03 8.7920e-04 1.0988e-04
1.7050e+00 2.9838e-06 1.3490e-03 1.8665e-03 1.3932e-03 9.3107e-04 1.1047e-04
1.7100e+00 2.9733e-06 1.3549e-03 1.9228e-03 1.4735e-03 9.7346e-04 1.0990e-04
1.7150e+00 2.9575e-06 1.3569e-03 1.9882e-03 1.5430e-03 9.7248e-04 1.0896e-04
1.7200e+00 2.9369e-06 1.3590e-03 2.0519e-03 1.5676e-03 9.6546e-04 1.0961e-04
1.7250e+00 2.9125e-06 1.3675e-03 2.1127e-03 1.5769e-03 9.5213e-04 1.0989e-04
1.7300e+00 2.8853e-06 1.3759e-03 2.1735e-03 1.5578e-03 9.3544e-04 1.0896e-04
1.7350e+00 2.8561e-06 1.3796e-03 2.2337e-03 1.5402e-03 9.3027e-04 1.0956e-04
1.7400e+00 2.8262e-06 1.3834e-03 2.2930e-03 1.5784e-03 9.3001e-04 1.0829e-04
1.7450e+00 2.7977e-06 1.3885e-03 2.3598e-03 1.6216e-03 9.4237e-04 1.1022e-04
1.7500e+00 2.7724e-06 1.4000e-03 2.4321e-03 1.6658e-03 9.5248e-04 1.1340e-04
1.7550e+00 2.7507e-06 1.4199e-03 2.4967e-03 1.6576e-03 9.9871e-04 1.1553e-04
1.7600e+00 2.7322e-06 1.4386e-03 2.5662e-03 1.6716e-03 1.0436e-03 1.1506e-04
1.7650e+00 2.7156e-06 1.4608e-03 2.6367e-03 1.6980e-03 1.0942e-03 1.1470e-04
1.7700e+00 2.6991e-06 1.4803e-03 2.7153e-03 1.7228e-03 1.1729e-03 1.1624e-04
1.7750e+00 2.6807e-06 1.5222e-03 2.7877e-03 1.7940e-03 1.2484e-03 1.1704e-04
1.7800e+00 2.6590e-06 1.5695e-03 2.8553e-03 1.9346e-03 1.3738e-03 1.1686e-04
1.7850e+00 2.6347e-06 1.6185e-03 2.9310e-03 2.1179e-03 1.4750e-03 1.1712e-04
1.7900e+00 2.6105e-06 1.6724e-03 3.0123e-03 2.2479e-03 1.3959e-03 1.1832e-04
1.7950e+00 2.5906e-06 1.7304e-03 3.1006e-03 2.2951e-03 1.4339e-03 1.2049e-04
1.8000e+00 2.5794e-06 1.7862e-03 3.2081e-03 2.3211e-03 1.4505e-03 1.1918e-04
1.8050e+00 2.5796e-06 1.8363e-03 3.3471e-03 2.3679e-03 1.4151e-03 1.1846e-04
1.8100e+00 2.5912e-06 1.8878e-03 3.4871e-03 2.4380e-03 1.3572e-03 1.1963e-04
1.8150e+00 2.6117e-06 1.9407e-03 3.6504e-03 2.5122e-03 1.3235e-03 1.1695e-04
1.8200e+00 2.6373e-06 1.9918e-03 3.8118e-03 2.5579e-03 1.3239e-03 1.1638e-04
1.8250e+00 2.6644e-06 2.0370e-03 3.9539e-03 2.6259e-03 1.3607e-03 1.1622e-04
1.8300e+00 2.6906e-06 2.0816e-03 4.0797e-03 2.7104e-03 1.4181e-03 1.1571e-04
1.8350e+00 2.7143e-06 2.1146e-03 4.1912e-03 2.7839e-03 1.4749e-03 1.1686e-04
1.8400e+00 2.7338e-06 2.1448e-03 4.2702e-03 2.8378e-03 1.5161e-03 1.1926e-04
1.8450e+00 2.7474e-06 2.1701e-03 4.3364e-03 2.8945e-03 1.5447e-03 1.2083e-04
1.8500e+00 2.7535e-06 2.1872e-03 4.4029e-03 2.9489e-03 1.5687e-03 1.2173e-04
1.8550e+00 2.7515e-06 2.2192e-03 4.4684e-03 3.0009e-03 1.5967e-03 1.2080e-04
1.8600e+00 2.7426e-06 2.2523e-03 4.5328e-03 3.0406e-03 1.6350e-03 1.1926e-04
1.8650e+00 2.7289e-06 2.2783e-03 4.6177e-03 3.0835e-03 1.6740e-03 1.2036e-04
1.8700e+00 2.7131e-06 2.3076e-03 4.7233e-03 3.0661e-03 1.7284e-03 1.2163e-04
1.8750e+00 2.6975e-06 2.3350e-03 4.8251e-03 3.0463e-03 1.7969e-03 1.2048e-04
1.8800e+00 2.6835e-06 2.3729e-03 4.9145e-03 3.0076e-03 1.8586e-03 1.2130e-04
1.8850e+00 2.6705e-06 2.4110e-03 4.9911e-03 2.9533e-03 1.9207e-03 1.2161e-04
1.8900e+00 2.6567e-06 2.4631e-03 5.0535e-03 2.9504e-03 1.9809e-03 1.2261e-04
1.8950e+00 2.6395e-06 2.5223e-03 5.1152e-03 2.9689e-03 2.0305e-03 1.2252e-04
1.9000e+00 2.6178e-06 2.5626e-03 5.1675e-03 2.9937e-03 2.0583e-03 1.2324e-04
1.9050e+00 2.5928e-06 2.5863e-03 5.2120e-03 2.9890e-03 2.0727e-03 1.2135e-04
1.9100e+00 2.5672e-06 2.5995e-03 5.2319e-03 3.0013e-03 2.0905e-03 1.1701e-04
1.9150e+00 2.5437e-06 2.6159e-03 5.2513e-03 3.0553e-03 2.1025e-03 1.1365e-04
1.9200e+00 2.5230e-06 2.6390e-03 5.2762e-03 3.0789e-03 2.1111e-03 1.1122e-04
1.9250e+00 2.5041e-06 2.6642e-03 5.3111e-03 3.0775e-03 2.1162e-03 1.1123e-04
1.9300e+00 2.4864e-06 2.6938e-03 5.3501e-03 3.0720e-03 2.1507e-03 1.1132e-04
1.9350e+00 2.4707e-06 2.7407e-03 5.3985e-03 3.0688e-03 2.1803e-03 1.0959e-04
1.9400e+00 2.4587e-06 2.7878e-03 5.4592e-03 3.0847e-03 2.2152e-03 1.0707e-04
1.9450e+00 2.4512e-06 2.8480e-03 5.5271e-03 3.0948e-03 2.2646e-03 1.0437e-04
1.9500e+00 2.4472e-06 2.9193e-03 5.6045e-03 3.1005e-03 2.3288e-03 1.0283e-04
1.9550e+00 2.4441e-06 2.9968e-03 5.6885e-03 3.0999e-03 2.3988e-03 1.0352e-04
1.9600e+00 2.4392e-06 3.0827e-03 5.7987e-03 3.0931e-03 2.4899e-03 1.0632e-04
1.9650e+00 2.4310e-06 3.1652e-03 5.8798e-03 3.0661e-03 2.5707e-03 1.0872e-04
1.9700e+00 2.4183e-06 3.2304e-03 5.9384e-03 3.0791e-03 2.6560e-03 1.0911e-04
1.9750e+00 2.4008e-06 3.2768e-03 5.9835e-03 3.0690e-03 2.7271e-03 1.1058e-04
1.9800e+00 2.3789e-06 3.3109e-03 6.0240e-03 3.0459e-03 2.7498e-03 1.1138e-04
1.9850e+00 2.3538e-06 3.3437e-03 6.0533e-03 3.0349e-03 2.7332e-03 1.1126e-04
1.9900e+00 2.3278e-06 3.3594e-03 6.0642e-03 3.0594e-03 2.7625e-03 1.1135e-04
1.9950e+00 2.3026e-06 3.3741e-03 6.0752e-03 3.0779e-03 2.7701e-03 1.1118e-04
2.0000e+00 2.2795e-06 3.3885e-03 6.0878e-03 3.1131e-03 2.7840e-03 1.1236e-04
2.0050e+00 2.2593e-06 3.4132e-03 6.1106e-03 3.1350e-03 2.7953e-03 1.1417e-04
2.0100e+00 2.2420e-06 3.4336e-03 6.1438e-03 3.1760e-03 2.8183e-03 1.1649e-04
2.0150e+00 2.2273e-06 3.4661e-03 6.1840e-03 3.2370e-03 2.8588e-03 1.1923e-04
2.0200e+00 2.2139e-06 3.5127e-03 6.2318e-03 3.3078e-03 2.9235e-03 1.2190e-04
2.0250e+00 2.2013e-06 3.5440e-03 6.2881e-03 3.3570e-03 2.9789e-03 1.2231e-04
2.0300e+00 2.1904e-06 3.5688e-03 6.3550e-03 3.4374e-03 3.0477e-03 1.2045e-04
2.0350e+00 2.1831e-06 3.5995e-03 6.4196e-03 3.5558e-03 3.0957e-03 1.1691e-04
2.0400e+00 2.1808e-06 3.6274e-03 6.4775e-03 3.5920e-03 3.1396e-03 1.1641e-04
2.0450e+00 2.1829e-06 3.6539e-03 6.5315e-03 3.6062e-03 3.1742e-03 1.1687e-04
2.0500e+00 2.1874e-06 3.6795e-03 6.5837e-03 3.5990e-03 3.2267e-03 1.1372e-04
2.0550e+00 2.1924e-06 3.7075e-03 6.6397e-03 3.5955e-03 3.2900e-03 1.0995e-04
2.0600e+00 2.1974e-06 3.7361e-03 6.7016e-03 3.5857e-03 3.3808e-03 1.1040e-04
2.0650e+00 2.2031e-06 3.7631e-03 6.7533e-03 3.5433e-03 3.4577e-03 1.1021e-04
2.0700e+00 2.2096e-06 3.7860e-03 6.8067e-03 3.4872e-03 3.5439e-03 1.1020e-04
2.0750e+00 2.2169e-06 3.7896e-03 6.8390e-03 3.4096e-03 3.5927e-03 1.1030e-04
2.0800e+00 2.2245e-06 3.7897e-03 6.8799e-03 3.4113e-03 3.6447e-03 1.0894e-04
2.0850e+00 2.2327e-06 3.7819e-03 6.9000e-03 3.4049e-03 3.7126e-03 1.0721e-04
2.0900e+00 2.2425e-06 3.7737e-03 6.9315e-03 3.3975e-03 3.7971e-03 1.0544e-04
2.0950e+00 2.2561e-06 3.7703e-03 6.9625e-03 3.3976e-03 3.8583e-03 1.0429e-04
2.1000e+00 2.2757e-06 3.7740e-03 6.9929e-03 3.4131e-03 3.9083e-03 1.0339e-04
2.1050e+00 2.3018e-06 3.7818e-03 7.0219e-03 3.4241e-03 3.9807e-03 1.0357e-04
2.1100e+00 2.3325e-06 3.7927e-03 7.0565e-03 3.4416e-03 4.0558e-03 1.0349e-04
2.1150e+00 2.3625e-06 3.7989e-03 7.0884e-03 3.4689e-03 4.1241e-03 1.0420e-04
2.1200e+00 2.3858e-06 3.8020e-03 7.1168e-03 3.4693e-03 4.1804e-03 1.0453e-04
2.1250e+00 2.3986e-06 3.8045e-03 7.1370e-03 3.4751e-03 4.2266e-03 1.0501e-04
2.1300e+00 2.4019e-06 3.8000e-03 7.1453e-03 3.4981e-03 4.2510e-03 1.0595e-04
2.1350e+00 2.4011e-06 3.7882e-03 7.1519e-03 3.5263e-03 4.2823e-03 1.0812e-04
2.1400e+00 2.4018e-06 3.7705e-03 7.1597e-03 3.5655e-03 4.3104e-03 1.0790e-04
2.1450e+00 2.4075e-06 3.7525e-03 7.1686e-03 3.6038e-03 4.3473e-03 1.0651e-04
2.1500e+00 2.4182e-06 3.7405e-03 7.1725e-03 3.6346e-03 4.3867e-03 1.0683e-04
2.1550e+00 2.4314e-06 3.7409e-03 7.1821e-03 3.6347e-03 4.4009e-03 1.0726e-04
2.1600e+00 2.4432e-06 3.7609e-03 7.1999e-03 3.6417e-03 4.4541e-03 1.0753e-04
2.1650e+00 2.4493e-06 3.7922e-03 7.2271e-03 3.6401e-03 4.5220e-03 1.0782e-04
2.1700e+00 2.4472e-06 3.8194e-03 7.2816e-03 3.6708e-03 4.6059e-03 1.0702e-04
2.1750e+00 2.4373e-06 3.8638e-03 7.3529e-03 3.6916e-03 4.6983e-03 1.0770e-04
2.1800e+00 2.4225e-06 3.9076e-03 7.4290e-03 3.7359e-03 4.7766e-03 1.0746e-04
2.1850e+00 2.4057e-06 3.9545e-03 7.5097e-03 3.8022e-03 4.8705e-03 1.0744e-04
2.1900e+00 2.3874e-06 3.9986e-03 7.5710e-03 3.8366e-03 4.9696e-03 1.0766e-04
2.1950e+00 2.3663e-06 4.0390e-03 7.6261e-03 3.8777e-03 5.0530e-03 1.0847e-04
2.2000e+00 2.3410e-06 4.0708e-03 7.6692e-03 3.9186e-03 5.1144e-03 1.0838e-04
2.2050e+00 2.3113e-06 4.0931e-03 7.7083e-03 3.9605e-03 5.1594e-03 1.0889e-04
2.2100e+00 2.2797e-06 4.1077e-03 7.7388e-03 3.9964e-03 5.2103e-03 1.1016e-04
2.2150e+00 2.2503e-06 4.1075e-03 7.7619e-03 4.0463e-03 5.2476e-03 1.1185e-04
2.2200e+00 2.2265e-06 4.1137e-03 7.7995e-03 4.0818e-03 5.2909e-03 1.1237e-04
2.2250e+00 2.2085e-06 4.1373e-03 7.8496e-03 4.1005e-03 5.3375e-03 1.1261e-04
2.2300e+00 2.1932e-06 4.1803e-03 7.9057e-03 4.1222e-03 5.3977e-03 1.1188e-04
2.2350e+00 2.1761e-06 4.2369e-03 7.9642e-03 4.1703e-03 5.4764e-03 1.1061e-04
2.2400e+00 2.1525e-06 4.2954e-03 8.0371e-03 4.2298e-03 5.5650e-03 1.1013e-04
2.2450e+00 2.1199e-06 4.3661e-03 8.1329e-03 4.2917e-03 5.6755e-03 1.1020e-04
2.2500e+00 2.0790e-06 4.4514e-03 8.2620e-03 4.3463e-03 5.8077e-03 1.1088e-04
2.2550e+00 2.0344e-06 4.5453e-03 8.4076e-03 4.4248e-03 5.9223e-03 1.1193e-04
2.2600e+00 1.9923e-06 4.6237e-03 8.5561e-03 4.5441e-03 6.0842e-03 1.1312e-04
2.2650e+00 1.9576e-06 4.7069e-03 8.7059e-03 4.6711e-03 6.2711e-03 1.1339e-04
2.2700e+00 1.9315e-06 4.7886e-03 8.8411e-03 4.7532e-03 6.4258e-03 1.1319e-04
2.2750e+00 1.9115e-06 4.8659e-03 8.9453e-03 4.8153e-03 6.6016e-03 1.1284e-04
2.2800e+00 1.8944e-06 4.9316e-03 9.0347e-03 4.8659e-03 6.7142e-03 1.1354e-04
2.2850e+00 1.8784e-06 4.9917e-03 9.1073e-03 4.9025e-03 6.7979e-03 1.1496e-04
2.2900e+00 1.8642e-06 5.0254e-03 9.1679e-03 4.9245e-03 6.8685e-03 1.1572e-04
2.2950e+00 1.8532e-06 5.0381e-03 9.2039e-03 4.9339e-03 6.9014e-03 1.1715e-04
2.3000e+00 1.8460e-06 5.0246e-03 9.2163e-03 4.9495e-03 6.9264e-03 1.1933e-04
2.3050e+00 1.8418e-06 5.0212e-03 9.2268e-03 4.9463e-03 6.9321e-03 1.1979e-04
2.3100e+00 1.8394e-06 5.0223e-03 9.2424e-03 4.9346e-03 6.9562e-03 1.1858e-04
2.3150e+00 1.8393e-06 5.0324e-03 9.2764e-03 4.9105e-03 6.9889e-03 1.1761e-04
2.3200e+00 1.8418e-06 5.0525e-03 9.3364e-03 4.9279e-03 7.0413e-03 1.1731e-04
2.3250e+00 1.8458e-06 5.1169e-03 9.3997e-03 4.9654e-03 7.1266e-03 1.1811e-04
2.3300e+00 1.8494e-06 5.2037e-03 9.4822e-03 5.0046e-03 7.2392e-03 1.1895e-04
2.3350e+00 1.8510e-06 5.2723e-03 9.5667e-03 5.0475e-03 7.3366e-03 1.1890e-04
2.3400e+00 1.8501e-06 5.3394e-03 9.6404e-03 5.0907e-03 7.4288e-03 1.1813e-04
2.3450e+00 1.8455e-06 5.4127e-03 9.7009e-03 5.1334e-03 7.5387e-03 1.2010e-04
2.3500e+00 1.8355e-06 5.4617e-03 9.7493e-03 5.1580e-03 7.6066e-03 1.2101e-04
2.3550e+00 1.8192e-06 5.4846e-03 9.7930e-03 5.1929e-03 7.6198e-03 1.2071e-04
2.3600e+00 1.7970e-06 5.4943e-03 9.8126e-03 5.2286e-03 7.6373e-03 1.1859e-04
2.3650e+00 1.7716e-06 5.5073e-03 9.8443e-03 5.2720e-03 7.6690e-03 1.1751e-04
2.3700e+00 1.7474e-06 5.5247e-03 9.8964e-03 5.3243e-03 7.6722e-03 1.1863e-04
2.3750e+00 1.7285e-06 5.5765e-03 9.9870e-03 5.4173e-03 7.7226e-03 1.2164e-04
2.3800e+00 1.7177e-06 5.6494e-03 1.0099e-02 5.4943e-03 7.8072e-03 1.2019e-04
2.3850e+00 1.7146e-06 5.7509e-03 1.0216e-02 5.5839e-03 7.9631e-03 1.1864e-04
2.3900e+00 1.7172e-06 5.8494e-03 1.0327e-02 5.6736e-03 8.1116e-03 1.1730e-04
2.3950e+00 1.7227e-06 5.9410e-03 1.0446e-02 5.7608e-03 8.2907e-03 1.1395e-04
2.4000e+00 1.7284e-06 6.0376e-03 1.0564e-02 5.8344e-03 8.4532e-03 1.1184e-04
2.4050e+00 1.7323e-06 6.1278e-03 1.0676e-02 5.9020e-03 8.5956e-03 1.0872e-04
2.4100e+00 1.7339e-06 6.2053e-03 1.0770e-02 5.9501e-03 8.7134e-03 1.0883e-04
2.4150e+00 1.7343e-06 6.2602e-03 1.0854e-02 5.9857e-03 8.8113e-03 1.0874e-04
2.4200e+00 1.7353e-06 6.3156e-03 1.0935e-02 6.0307e-03 8.9156e-03 1.0797e-04
2.4250e+00 1.7386e-06 6.3835e-03 1.1020e-02 6.0826e-03 9.0505e-03 1.0974e-04
2.4300e+00 1.7442e-06 6.4531e-03 1.1130e-02 6.1465e-03 9.1882e-03 1.0958e-04
2.4350e+00 1.7516e-06 6.5397e-03 1.1231e-02 6.2313e-03 9.2778e-03 1.1146e-04
2.4400e+00 1.7601e-06 6.6114e-03 1.1341e-02 6.3316e-03 9.3782e-03 1.1095e-04
2.4450e+00 1.7696e-06 6.6913e-03 1.1465e-02 6.4257e-03 9.5027e-03 1.1009e-04
2.4500e+00 1.7806e-06 6.7762e-03 1.1590e-02 6.5002e-03 9.6362e-03 1.1079e-04
2.4550e+00 1.7943e-06 6.8531e-03 1.1696e-02 6.5715e-03 9.7303e-03 1.1037e-04
2.4600e+00 1.8123e-06 6.9107e-03 1.1813e-02 6.6300e-03 9.8416e-03 1.0961e-04
2.4650e+00 1.8350e-06 6.9542e-03 1.1916e-02 6.6863e-03 9.9475e-03 1.1148e-04
2.4700e+00 1.8612e-06 6.9889e-03 1.2003e-02 6.7235e-03 1.0037e-02 1.1006e-04
2.4750e+00 1.8887e-06 7.0278e-03 1.2090e-02 6.7611e-03 1.0150e-02 1.0753e-04
2.4800e+00 1.9155e-06 7.0677e-03 1.2173e-02 6.8033e-03 1.0265e-02 1.0573e-04
2.4850e+00 1.9409e-06 7.0902e-03 1.2243e-02 6.8644e-03 1.0354e-02 1.0671e-04
2.4900e+00 1.9641e-06 7.0775e-03 1.2293e-02 6.9231e-03 1.0424e-02 1.0706e-04
2.4950e+00 1.9830e-06 7.0679e-03 1.2317e-02 6.9615e-03 1.0474e-02 1.0673e-04
2.5000e+00 1.9936e-06 7.0542e-03 1.2309e-02 6.9877e-03 1.0434e-02 1.0663e-04
2.5050e+00 1.9915e-06 7.0130e-03 1.2289e-02 7.0107e-03 1.0380e-02 1.0877e-04
2.5100e+00 1.9760e-06 6.9666e-03 1.2251e-02 7.0252e-03 1.0334e-02 1.0948e-04
2.5150e+00 1.9516e-06 6.9148e-03 1.2184e-02 7.0131e-03 1.0270e-02 1.1100e-04
2.5200e+00 1.9266e-06 6.8413e-03 1.2113e-02 6.9740e-03 1.0236e-02 1.1074e-04
2.5250e+00 1.9086e-06 6.7700e-03 1.2035e-02 6.9180e-03 1.0166e-02 1.1033e-04
2.5300e+00 1.9005e-06 6.6995e-03 1.1969e-02 6.8584e-03 1.0152e-02 1.1002e-04
2.5350e+00 1.8998e-06 6.6521e-03 1.1925e-02 6.7992e-03 1.0074e-02 1.1028e-04
2.5400e+00 1.9009e-06 6.6339e-03 1.1902e-02 6.7959e-03 9.9881e-03 1.0974e-04
2.5450e+00 1.8996e-06 6.6230e-03 1.1889e-02 6.8109e-03 9.9362e-03 1.0955e-04
2.5500e+00 1.8957e-06 6.6366e-03 1.1908e-02 6.8201e-03 1.0010e-02 1.0978e-04
2.5550e+00 1.8916e-06 6.7163e-03 1.1958e-02 6.8696e-03 1.0126e-02 1.1190e-04
2.5600e+00 1.8899e-06 6.7839e-03 1.2061e-02 6.9371e-03 1.0210e-02 1.1130e-04
2.5650e+00 1.8908e-06 6.8757e-03 1.2216e-02 7.0165e-03 1.0360e-02 1.0890e-04
2.5700e+00 1.8924e-06 6.9839e-03 1.2388e-02 7.1133e-03 1.0560e-02 1.0905e-04
2.5750e+00 1.8918e-06 7.1070e-03 1.2555e-02 7.2274e-03 1.0758e-02 1.0936e-04
2.5800e+00 1.8879e-06 7.2169e-03 1.2717e-02 7.3333e-03 1.0923e-02 1.0882e-04
2.5850e+00 1.8817e-06 7.3016e-03 1.2849e-02 7.4224e-03 1.1084e-02 1.0850e-04
2.5900e+00 1.8754e-06 7.3833e-03 1.2959e-02 7.5108e-03 1.1230e-02 1.0872e-04
2.5950e+00 1.8695e-06 7.4605e-03 1.3058e-02 7.5752e-03 1.1362e-02 1.0804e-04
2.6000e+00 1.8625e-06 7.5408e-03 1.3153e-02 7.6487e-03 1.1494e-02 1.0639e-04
2.6050e+00 1.8513e-06 7.6380e-03 1.3227e-02 7.7365e-03 1.1613e-02 1.0705e-04
2.6100e+00 1.8325e-06 7.7142e-03 1.3254e-02 7.8184e-03 1.1694e-02 1.0680e-04
2.6150e+00 1.8045e-06 7.7540e-03 1.3249e-02 7.9090e-03 1.1718e-02 1.0647e-04
2.6200e+00 1.7688e-06 7.7355e-03 1.3200e-02 7.9707e-03 1.1688e-02 1.0661e-04
2.6250e+00 1.7298e-06 7.6851e-03 1.3115e-02 7.9755e-03 1.1609e-02 1.0733e-04
2.6300e+00 1.6923e-06 7.6472e-03 1.3009e-02 7.9717e-03 1.1539e-02 1.0789e-04
2.6350e+00 1.6594e-06 7.5960e-03 1.2914e-02 7.9243e-03 1.1428e-02 1.0674e-04
2.6400e+00 1.6326e-06 7.5275e-03 1.2831e-02 7.8734e-03 1.1296e-02 1.0584e-04
2.6450e+00 1.6112e-06 7.4700e-03 1.2770e-02 7.8472e-03 1.1176e-02 1.0602e-04
2.6500e+00 1.5944e-06 7.4193e-03 1.2726e-02 7.8243e-03 1.1060e-02 1.0637e-04
2.6550e+00 1.5821e-06 7.3672e-03 1.2702e-02 7.8050e-03 1.0978e-02 1.0574e-04
2.6600e+00 1.5746e-06 7.3440e-03 1.2706e-02 7.8159e-03 1.0931e-02 1.0563e-04
2.6650e+00 1.5730e-06 7.3473e-03 1.2717e-02 7.8525e-03 1.0955e-02 1.0450e-04
2.6700e+00 1.5779e-06 7.3658e-03 1.2761e-02 7.8951e-03 1.0978e-02 1.0301e-04
2.6750e+00 1.5883e-06 7.3955e-03 1.2824e-02 7.9679e-03 1.0963e-02 1.0257e-04
2.6800e+00 1.6005e-06 7.4416e-03 1.2896e-02 8.0181e-03 1.0995e-02 1.0255e-04
2.6850e+00 1.6092e-06 7.4613e-03 1.2969e-02 8.0666e-03 1.1082e-02 1.0368e-04
2.6900e+00 1.6094e-06 7.4617e-03 1.3023e-02 8.0669e-03 1.1145e-02 1.0316e-04
2.6950e+00 1.5985e-06 7.4268e-03 1.3035e-02 8.0444e-03 1.1143e-02 1.0316e-04
2.7000e+00 1.5766e-06 7.3660e-03 1.3000e-02 8.0271e-03 1.1069e-02 1.0263e-04
2.7050e+00 1.5454e-06 7.2828e-03 1.2942e-02 7.9324e-03 1.1012e-02 1.0165e-04
2.7100e+00 1.5077e-06 7.2248e-03 1.2879e-02 7.8445e-03 1.0933e-02 1.0135e-04
2.7150e+00 1.4677e-06 7.1707e-03 1.2824e-02 7.8027e-03 1.0820e-02 1.0220e-04
2.7200e+00 1.4302e-06 7.1442e-03 1.2786e-02 7.7431e-03 1.0737e-02 1.0196e-04
2.7250e+00 1.3986e-06 7.1441e-03 1.2779e-02 7.7309e-03 1.0696e-02 1.0225e-04
2.7300e+00 1.3736e-06 7.1324e-03 1.2795e-02 7.7480e-03 1.0674e-02 1.0287e-04
2.7350e+00 1.3535e-06 7.1269e-03 1.2803e-02 7.8273e-03 1.0735e-02 1.0405e-04
2.7400e+00 1.3357e-06 7.1287e-03 1.2813e-02 7.8373e-03 1.0806e-02 1.0378e-04
2.7450e+00 1.3174e-06 7.1336e-03 1.2811e-02 7.8616e-03 1.0894e-02 1.0491e-04
2.7500e+00 1.2955e-06 7.1549e-03 1.2792e-02 7.8855e-03 1.0973e-02 1.0648e-04
2.7550e+00 1.2671e-06 7.1652e-03 1.2770e-02 7.8640e-03 1.1022e-02 1.0741e-04
2.7600e+00 1.2321e-06 7.1780e-03 1.2752e-02 7.8781e-03 1.1041e-02 1.0815e-04
2.7650e+00 1.1953e-06 7.1967e-03 1.2752e-02 7.9308e-03 1.1039e-02 1.0850e-04
2.7700e+00 1.1640e-06 7.2466e-03 1.2765e-02 7.9746e-03 1.1021e-02 1.0999e-04
2.7750e+00 1.1429e-06 7.2823e-03 1.2792e-02 8.0343e-03 1.0947e-02 1.1124e-04
2.7800e+00 1.1303e-06 7.3288e-03 1.2824e-02 8.0724e-03 1.0887e-02 1.0938e-04
2.7850e+00 1.1201e-06 7.3745e-03 1.2880e-02 8.1393e-03 1.0840e-02 1.0992e-04
2.7900e+00 1.1062e-06 7.4048e-03 1.2963e-02 8.1271e-03 1.0805e-02 1.1109e-04
2.7950e+00 1.0866e-06 7.4123e-03 1.3067e-02 8.1361e-03 1.0712e-02 1.1166e-04
2.8000e+00 1.0630e-06 7.4719e-03 1.3122e-02 8.1652e-03 1.0647e-02 1.1186e-04
2.8050e+00 1.0387e-06 7.5220e-03 1.3162e-02 8.1682e-03 1.0717e-02 1.1212e-04
2.8100e+00 1.0167e-06 7.5410e-03 1.3217e-02 8.1972e-03 1.0739e-02 1.1201e-04
2.8150e+00 9.9870e-07 7.5710e-03 1.3296e-02 8.2846e-03 1.0840e-02 1.1075e-04
2.8200e+00 9.8643e-07 7.6503e-03 1.3405e-02 8.4001e-03 1.1009e-02 1.1131e-04
2.8250e+00 9.8176e-07 7.7847e-03 1.3578e-02 8.5156e-03 1.1236e-02 1.1167e-04
2.8300e+00 9.8623e-07 7.9732e-03 1.3772e-02 8.6694e-03 1.1423e-02 1.1283e-04
2.8350e+00 9.9975e-07 8.1571e-03 1.3971e-02 8.8143e-03 1.1617e-02 1.1325e-04
2.8400e+00 1.0199e-06 8.2847e-03 1.4139e-02 8.9999e-03 1.1797e-02 1.1160e-04
2.8450e+00 1.0425e-06 8.3803e-03 1.4324e-02 9.1480e-03 1.1935e-02 1.1121e-04
2.8500e+00 1.0619e-06 8.5007e-03 1.4505e-02 9.2627e-03 1.2100e-02 1.1135e-04
2.8550e+00 1.0732e-06 8.6025e-03 1.4670e-02 9.3631e-03 1.2285e-02 1.1086e-04
2.8600e+00 1.0744e-06 8.6853e-03 1.4801e-02 9.4421e-03 1.2454e-02 1.1033e-04
2.8650e+00 1.0674e-06 8.7506e-03 1.4900e-02 9.5330e-03 1.2542e-02 1.0984e-04
2.8700e+00 1.0550e-06 8.7628e-03 1.5022e-02 9.6627e-03 1.2586e-02 1.0951e-04
2.8750e+00 1.0390e-06 8.8007e-03 1.5103e-02 9.7751e-03 1.2701e-02 1.0984e-04
2.8800e+00 1.0198e-06 8.8134e-03 1.5195e-02 9.8601e-03 1.2709e-02 1.0993e-04
2.8850e+00 9.9845e-07 8.8511e-03 1.5310e-02 9.9700e-03 1.2773e-02 1.1041e-04
2.8900e+00 9.7805e-07 8.9374e-03 1.5451e-02 1.0038e-02 1.2897e-02 1.1087e-04
2.8950e+00 9.6298e-07 9.0399e-03 1.5586e-02 1.0139e-02 1.3038e-02 1.1137e-04
2.9000e+00 9.5656e-07 9.1733e-03 1.5732e-02 1.0313e-02 1.3168e-02 1.1087e-04
2.9050e+00 9.5740e-07 9.2623e-03 1.5885e-02 1.0444e-02 1.3286e-02 1.0992e-04
2.9100e+00 9.5730e-07 9.3912e-03 1.6034e-02 1.0561e-02 1.3427e-02 1.1024e-04
2.9150e+00 9.4545e-07 9.5177e-03 1.6158e-02 1.0660e-02 1.3595e-02 1.1049e-04
2.9200e+00 9.1593e-07 9.6356e-03 1.6232e-02 1.0721e-02 1.3692e-02 1.1086e-04
2.9250e+00 8.7078e-07 9.7448e-03 1.6309e-02 1.0783e-02 1.3835e-02 1.1127e-04
2.9300e+00 8.1667e-07 9.8358e-03 1.6389e-02 1.0893e-02 1.4045e-02 1.1182e-04
2.9350e+00 7.6082e-07 9.9573e-03 1.6528e-02 1.0991e-02 1.4246e-02 1.1126e-04
2.9400e+00 7.0961e-07 1.0110e-02 1.6745e-02 1.1167e-02 1.4449e-02 1.1171e-04
2.9450e+00 6.6841e-07 1.0257e-02 1.6973e-02 1.1346e-02 1.4679e-02 1.1318e-04
2.9500e+00 6.4093e-07 1.0399e-02 1.7216e-02 1.1547e-02 1.4910e-02 1.1477e-04
2.9550e+00 6.2831e-07 1.0522e-02 1.7447e-02 1.1708e-02 1.5096e-02 1.1564e-04
2.9600e+00 6.2861e-07 1.0630e-02 1.7633e-02 1.1838e-02 1.5221e-02 1.1535e-04
2.9650e+00 6.3720e-07 1.0731e-02 1.7777e-02 1.1902e-02 1.5340e-02 1.1622e-04
2.9700e+00 6.4848e-07 1.0802e-02 1.7862e-02 1.1947e-02 1.5434e-02 1.1779e-04
2.9750e+00 6.5832e-07 1.0839e-02 1.7908e-02 1.2021e-02 1.5556e-02 1.1795e-04
2.9800e+00 6.6530e-07 1.0886e-02 1.7939e-02 1.2087e-02 1.5588e-02 1.1736e-04
2.9850e+00 6.6999e-07 1.0962e-02 1.8020e-02 1.2159e-02 1.5628e-02 1.1831e-04
2.9900e+00 6.7321e-07 1.1049e-02 1.8142e-02 1.2262e-02 1.5725e-02 1.1838e-04
2.9950e+00 6.7500e-07 1.1155e-02 1.8269e-02 1.2406e-02 1.5871e-02 1.1805e-04
3.0000e+00 6.7495e-07 1.1269e-02 1.8386e-02 1.2552e-02 1.6021e-02 1.1807e-04


==> nonlocalized_nonra_errors.txt <==
t red hred_pApU hred_pApUs hred_pAspU hred_pAspUs
0.0000e+00 5.1981e-16 1.6813e-15 1.6813e-15 1.6813e-15 1.6813e-15
5.0000e-03 1.2070e-05 1.2072e-05 1.2096e-05 1.6328e-05 1.6072e-05
1.0000e-02 2.2557e-05 2.2560e-05 2.2621e-05 2.9348e-05 2.9535e-05
1.5000e-02 3.1252e-05 3.1272e-05 3.1385e-05 3.9735e-05 4.0217e-05
2.0000e-02 3.8717e-05 3.8737e-05 3.8917e-05 4.8251e-05 4.9105e-05
2.5000e-02 4.5503e-05 4.5515e-05 4.5741e-05 5.5804e-05 5.6868e-05
3.0000e-02 5.1957e-05 5.1952e-05 5.2225e-05 6.2876e-05 6.4128e-05
3.5000e-02 5.8272e-05 5.8248e-05 5.8543e-05 6.9734e-05 7.1210e-05
4.0000e-02 6.4553e-05 6.4512e-05 6.4801e-05 7.6658e-05 7.8178e-05
4.5000e-02 7.0866e-05 7.0817e-05 7.1073e-05 8.3691e-05 8.5119e-05
5.0000e-02 7.7257e-05 7.7197e-05 7.7399e-05 9.0822e-05 9.2243e-05
5.5000e-02 8.3761e-05 8.3690e-05 8.3888e-05 9.8099e-05 9.9554e-05
6.0000e-02 9.0408e-05 9.0327e-05 9.0548e-05 1.0551e-04 1.0708e-04
6.5000e-02 9.7224e-05 9.7136e-05 9.7378e-05 1.1305e-04 1.1481e-04
7.0000e-02 1.0423e-04 1.0414e-04 1.0441e-04 1.2086e-04 1.2285e-04
7.5000e-02 1.1144e-04 1.1135e-04 1.1178e-04 1.2893e-04 1.3117e-04
8.0000e-02 1.1886e-04 1.1878e-04 1.1936e-04 1.3728e-04 1.3979e-04
8.5000e-02 1.2651e-04 1.2643e-04 1.2716e-04 1.4589e-04 1.4874e-04
9.0000e-02 1.3439e-04 1.3432e-04 1.3524e-04 1.5477e-04 1.5796e-04
9.5000e-02 1.4250e-04 1.4245e-04 1.4353e-04 1.6389e-04 1.6736e-04
1.0000e-01 1.5084e-04 1.5081e-04 1.5206e-04 1.7325e-04 1.7694e-04
1.0500e-01 1.5941e-04 1.5940e-04 1.6078e-04 1.8288e-04 1.8678e-04
1.1000e-01 1.6820e-04 1.6821e-04 1.6977e-04 1.9272e-04 1.9678e-04
1.1500e-01 1.7720e-04 1.7724e-04 1.7899e-04 2.0277e-04 2.0753e-04
1.2000e-01 1.8641e-04 1.8647e-04 1.8847e-04 2.1301e-04 2.1845e-04
1.2500e-01 1.9581e-04 1.9590e-04 1.9816e-04 2.2343e-04 2.2955e-04
1.3000e-01 2.0538e-04 2.0551e-04 2.0820e-04 2.3402e-04 2.4078e-04
1.3500e-01 2.1510e-04 2.1527e-04 2.1847e-04 2.4474e-04 2.5214e-04
1.4000e-01 2.2496e-04 2.2515e-04 2.2885e-04 2.5556e-04 2.6351e-04
1.4500e-01 2.3493e-04 2.3514e-04 2.3869e-04 2.6656e-04 2.7482e-04
1.5000e-01 2.4499e-04 2.4524e-04 2.4881e-04 2.7770e-04 2.8625e-04
1.5500e-01 2.5510e-04 2.5538e-04 2.5920e-04 2.8893e-04 2.9780e-04
1.6000e-01 2.6526e-04 2.6555e-04 2.6969e-04 3.0021e-04 3.0931e-04
1.6500e-01 2.7542e-04 2.7572e-04 2.8030e-04 3.1152e-04 3.2075e-04
1.7000e-01 2.8557e-04 2.8589e-04 2.9082e-04 3.2282e-04 3.3223e-04
1.7500e-01 2.9567e-04 2.9603e-04 3.0116e-04 3.3410e-04 3.4398e-04
1.8000e-01 3.0570e-04 3.0610e-04 3.1135e-04 3.4530e-04 3.5586e-04
1.8500e-01 3.1562e-04 3.1606e-04 3.2172e-04 3.5640e-04 3.6750e-04
1.9000e-01 3.2542e-04 3.2588e-04 3.3184e-04 3.6735e-04 3.7874e-04
1.9500e-01 3.3504e-04 3.3554e-04 3.4146e-04 3.7819e-04 3.8984e-04
2.0000e-01 3.4447e-04 3.4499e-04 3.5167e-04 3.8889e-04 4.0094e-04
2.0500e-01 3.5364e-04 3.5421e-04 3.6150e-04 3.9943e-04 4.1151e-04
2.1000e-01 3.6252e-04 3.6314e-04 3.7092e-04 4.0968e-04 4.2163e-04
2.1500e-01 3.7106e-04 3.7175e-04 3.8174e-04 4.1954e-04 4.3155e-04
2.2000e-01 3.7924e-04 3.7996e-04 3.9249e-04 4.2900e-04 4.4174e-04
2.2500e-01 3.8704e-04 3.8777e-04 4.0397e-04 4.3809e-04 4.5204e-04
2.3000e-01 3.9447e-04 3.9521e-04 4.1415e-04 4.4676e-04 4.6258e-04
2.3500e-01 4.0156e-04 4.0219e-04 4.2292e-04 4.5495e-04 4.7314e-04
2.4000e-01 4.0837e-04 4.0910e-04 4.3070e-04 4.6323e-04 4.8371e-04
2.4500e-01 4.1499e-04 4.1588e-04 4.3970e-04 4.7173e-04 4.9309e-04
2.5000e-01 4.2150e-04 4.2267e-04 4.4781e-04 4.8060e-04 5.0201e-04
2.5500e-01 4.2799e-04 4.2956e-04 4.5568e-04 4.8958e-04 5.1088e-04
2.6000e-01 4.3453e-04 4.3654e-04 4.6329e-04 4.9823e-04 5.1782e-04
2.6500e-01 4.4120e-04 4.4356e-04 4.7129e-04 5.0674e-04 5.2548e-04
2.7000e-01 4.4805e-04 4.5109e-04 4.7953e-04 5.1590e-04 5.3315e-04
2.7500e-01 4.5512e-04 4.5902e-04 4.8777e-04 5.2401e-04 5.4045e-04
2.8000e-01 4.6245e-04 4.6703e-04 4.9441e-04 5.3172e-04 5.4814e-04
2.8500e-01 4.7005e-04 4.7529e-04 5.0089e-04 5.3936e-04 5.5642e-04
2.9000e-01 4.7795e-04 4.8404e-04 5.0970e-04 5.4726e-04 5.6482e-04
2.9500e-01 4.8613e-04 4.9250e-04 5.1937e-04 5.5604e-04 5.7228e-04
3.0000e-01 4.9462e-04 5.0156e-04 5.2959e-04 5.6382e-04 5.8000e-04
3.0500e-01 5.0340e-04 5.1095e-04 5.3848e-04 5.7154e-04 5.8697e-04
3.1000e-01 5.1246e-04 5.2077e-04 5.5017e-04 5.7960e-04 5.9428e-04
3.1500e-01 5.2179e-04 5.3168e-04 5.6120e-04 5.8726e-04 6.0171e-04
3.2000e-01 5.3139e-04 5.4200e-04 5.7201e-04 5.9633e-04 6.1204e-04
3.2500e-01 5.4122e-04 5.5172e-04 5.8220e-04 6.0613e-04 6.2062e-04
3.3000e-01 5.5128e-04 5.6207e-04 5.8878e-04 6.1596e-04 6.2896e-04
3.3500e-01 5.6152e-04 5.7342e-04 5.9445e-04 6.2638e-04 6.3713e-04
3.4000e-01 5.7193e-04 5.8529e-04 6.0126e-04 6.3622e-04 6.4755e-04
3.4500e-01 5.8244e-04 5.9644e-04 6.1439e-04 6.4596e-04 6.5922e-04
3.5000e-01 5.9302e-04 6.0716e-04 6.2662e-04 6.5579e-04 6.7194e-04
3.5500e-01 6.0362e-04 6.1769e-04 6.3919e-04 6.6560e-04 6.8327e-04
3.6000e-01 6.1420e-04 6.2530e-04 6.5002e-04 6.7766e-04 6.9621e-04
3.6500e-01 6.2472e-04 6.3302e-04 6.6091e-04 6.9188e-04 7.1285e-04
3.7000e-01 6.3515e-04 6.4199e-04 6.6817e-04 7.0748e-04 7.2862e-04
3.7500e-01 6.4548e-04 6.5067e-04 6.8063e-04 7.2418e-04 7.4853e-04
3.8000e-01 6.5572e-04 6.5996e-04 6.9347e-04 7.4122e-04 7.6431e-04
3.8500e-01 6.6587e-04 6.7062e-04 7.0337e-04 7.5805e-04 7.7146e-04
3.9000e-01 6.7595e-04 6.8103e-04 7.1079e-04 7.7477e-04 7.9039e-04
3.9500e-01 6.8598e-04 6.9241e-04 7.2297e-04 7.9203e-04 8.1217e-04
4.0000e-01 6.9596e-04 7.0415e-04 7.3563e-04 8.0907e-04 8.3818e-04
4.0500e-01 7.0589e-04 7.1821e-04 7.5272e-04 8.2591e-04 8.6109e-04
4.1000e-01 7.1575e-04 7.3288e-04 7.6699e-04 8.4080e-04 8.8289e-04
4.1500e-01 7.2554e-04 7.4756e-04 7.7856e-04 8.5653e-04 9.0701e-04
4.2000e-01 7.3521e-04 7.6278e-04 7.8796e-04 8.7836e-04 9.2340e-04
4.2500e-01 7.4476e-04 7.7913e-04 7.9981e-04 9.0006e-04 9.4732e-04
4.3000e-01 7.5417e-04 7.9378e-04 8.1258e-04 9.2185e-04 9.6770e-04
4.3500e-01 7.6341e-04 8.0419e-04 8.2388e-04 9.4489e-04 9.9142e-04
4.4000e-01 7.7250e-04 8.1276e-04 8.3442e-04 9.6720e-04 1.0152e-03
4.4500e-01 7.8142e-04 8.2357e-04 8.4557e-04 9.8979e-04 1.0365e-03
4.5000e-01 7.9020e-04 8.3862e-04 8.5473e-04 1.0109e-03 1.0543e-03
4.5500e-01 7.9883e-04 8.5357e-04 8.6285e-04 1.0277e-03 1.0757e-03
4.6000e-01 8.0733e-04 8.6547e-04 8.6915e-04 1.0432e-03 1.0899e-03
4.6500e-01 8.1570e-04 8.7800e-04 8.7582e-04 1.0574e-03 1.1065e-03
4.7000e-01 8.2394e-04 8.9581e-04 8.8413e-04 1.0718e-03 1.1266e-03
4.7500e-01 8.3205e-04 9.1263e-04 8.8929e-04 1.0875e-03 1.1499e-03
4.8000e-01 8.4002e-04 9.2532e-04 8.9469e-04 1.1009e-03 1.1716e-03
4.8500e-01 8.4788e-04 9.3491e-04 9.0353e-04 1.1173e-03 1.1945e-03
4.9000e-01 8.5565e-04 9.4425e-04 9.1449e-04 1.1365e-03 1.2340e-03
4.9500e-01 8.6337e-04 9.5815e-04 9.2599e-04 1.1601e-03 1.2745e-03
5.0000e-01 8.7109e-04 9.7542e-04 9.3213e-04 1.1847e-03 1.2972e-03
5.0500e-01 8.7886e-04 9.9037e-04 9.3891e-04 1.2063e-03 1.3180e-03
5.1000e-01 8.8673e-04 1.0035e-03 9.4669e-04 1.2250e-03 1.3365e-03
5.1500e-01 8.9473e-04 1.0189e-03 9.5619e-04 1.2439e-03 1.3689e-03
5.2000e-01 9.0285e-04 1.0375e-03 9.6553e-04 1.2637e-03 1.3971e-03
5.2500e-01 9.1110e-04 1.0578e-03 9.7709e-04 1.2841e-03 1.4314e-03
5.3000e-01 9.1942e-04 1.0752e-03 9.8736e-04 1.3049e-03 1.4654e-03
5.3500e-01 9.2778e-04 1.0875e-03 9.9712e-04 1.3259e-03 1.4897e-03
5.4000e-01 9.3614e-04 1.0995e-03 1.0095e-03 1.3461e-03 1.5195e-03
5.4500e-01 9.4448e-04 1.1106e-03 1.0231e-03 1.3651e-03 1.5662e-03
5.5000e-01 9.5281e-04 1.1210e-03 1.0325e-03 1.3844e-03 1.5999e-03
5.5500e-01 9.6116e-04 1.1298e-03 1.0411e-03 1.4082e-03 1.6466e-03
5.6000e-01 9.6958e-04 1.1451e-03 1.0611e-03 1.4337e-03 1.6897e-03
5.6500e-01 9.7814e-04 1.1593e-03 1.0857e-03 1.4600e-03 1.7411e-03
5.7000e-01 9.8695e-04 1.1704e-03 1.1086e-03 1.4837e-03 1.7738e-03
5.7500e-01 9.9612e-04 1.1818e-03 1.1243e-03 1.5063e-03 1.8069e-03
5.8000e-01 1.0058e-03 1.1929e-03 1.1323e-03 1.5293e-03 1.8393e-03
5.8500e-01 1.0160e-03 1.2077e-03 1.1468e-03 1.5530e-03 1.8593e-03
5.9000e-01 1.0269e-03 1.2233e-03 1.1603e-03 1.5757e-03 1.8859e-03
5.9500e-01 1.0387e-03 1.2407e-03 1.1804e-03 1.5981e-03 1.9193e-03
6.0000e-01 1.0513e-03 1.2579e-03 1.1990e-03 1.6200e-03 1.9648e-03
6.0500e-01 1.0648e-03 1.2753e-03 1.2247e-03 1.6416e-03 2.0226e-03
6.1000e-01 1.0791e-03 1.2916e-03 1.2520e-03 1.6671e-03 2.0837e-03
6.1500e-01 1.0941e-03 1.3108e-03 1.2851e-03 1.6966e-03 2.1787e-03
6.2000e-01 1.1097e-03 1.3308e-03 1.3182e-03 1.7265e-03 2.2532e-03
6.2500e-01 1.1257e-03 1.3538e-03 1.3294e-03 1.7582e-03 2.3149e-03
6.3000e-01 1.1420e-03 1.3762e-03 1.3576e-03 1.7901e-03 2.3706e-03
6.3500e-01 1.1583e-03 1.4031e-03 1.3795e-03 1.8281e-03 2.4308e-03
6.4000e-01 1.1747e-03 1.4317e-03 1.4042e-03 1.8725e-03 2.4874e-03
6.4500e-01 1.1910e-03 1.4605e-03 1.4304e-03 1.9126e-03 2.5298e-03
6.5000e-01 1.2072e-03 1.4873e-03 1.4549e-03 1.9548e-03 2.5741e-03
6.5500e-01 1.2234e-03 1.5152e-03 1.4748e-03 1.9909e-03 2.6122e-03
6.6000e-01 1.2397e-03 1.5440e-03 1.5004e-03 2.0266e-03 2.6508e-03
6.6500e-01 1.2560e-03 1.5736e-03 1.5236e-03 2.0628e-03 2.6785e-03
6.7000e-01 1.2726e-03 1.6042e-03 1.5548e-03 2.0958e-03 2.6992e-03
6.7500e-01 1.2895e-03 1.6347e-03 1.5726e-03 2.1303e-03 2.7467e-03
6.8000e-01 1.3067e-03 1.6660e-03 1.5989e-03 2.1613e-03 2.7794e-03
6.8500e-01 1.3246e-03 1.6969e-03 1.6208e-03 2.1915e-03 2.8023e-03
6.9000e-01 1.3430e-03 1.7298e-03 1.6408e-03 2.2204e-03 2.8269e-03
6.9500e-01 1.3622e-03 1.7648e-03 1.6605e-03 2.2489e-03 2.8484e-03
7.0000e-01 1.3823e-03 1.8007e-03 1.6783e-03 2.2802e-03 2.8752e-03
7.0500e-01 1.4034e-03 1.8380e-03 1.6968e-03 2.3159e-03 2.8979e-03
7.1000e-01 1.4256e-03 1.8716e-03 1.7157e-03 2.3563e-03 2.9251e-03
7.1500e-01 1.4490e-03 1.9052e-03 1.7536e-03 2.3959e-03 2.9847e-03
7.2000e-01 1.4734e-03 1.9376e-03 1.8038e-03 2.4361e-03 3.0171e-03
7.2500e-01 1.4987e-03 1.9759e-03 1.8474e-03 2.4777e-03 3.0405e-03
7.3000e-01 1.5248e-03 2.0117e-03 1.8606e-03 2.5171e-03 3.0591e-03
7.3500e-01 1.5512e-03 2.0470e-03 1.8757e-03 2.5513e-03 3.0601e-03
7.4000e-01 1.5778e-03 2.0907e-03 1.8743e-03 2.5923e-03 3.0597e-03
7.4500e-01 1.6041e-03 2.1212e-03 1.8816e-03 2.6255e-03 3.0884e-03
7.5000e-01 1.6297e-03 2.1623e-03 1.9186e-03 2.6534e-03 3.1203e-03
7.5500e-01 1.6546e-03 2.2099e-03 1.9687e-03 2.6790e-03 3.1033e-03
7.6000e-01 1.6785e-03 2.2589e-03 2.0024e-03 2.7018e-03 3.1048e-03
7.6500e-01 1.7014e-03 2.2909e-03 2.0281e-03 2.7261e-03 3.1295e-03
7.7000e-01 1.7234e-03 2.3301e-03 2.0690e-03 2.7531e-03 3.1571e-03
7.7500e-01 1.7444e-03 2.3667e-03 2.1198e-03 2.7829e-03 3.1948e-03
7.8000e-01 1.7647e-03 2.4007e-03 2.1829e-03 2.8099e-03 3.2357e-03
7.8500e-01 1.7845e-03 2.4349e-03 2.2420e-03 2.8317e-03 3.2453e-03
7.9000e-01 1.8040e-03 2.4679e-03 2.2638e-03 2.8435e-03 3.2333e-03
7.9500e-01 1.8234e-03 2.4934e-03 2.2810e-03 2.8460e-03 3.2175e-03
8.0000e-01 1.8428e-03 2.5203e-03 2.2995e-03 2.8472e-03 3.1919e-03
8.0500e-01 1.8623e-03 2.5549e-03 2.3266e-03 2.8385e-03 3.1668e-03
8.1000e-01 1.8819e-03 2.5856e-03 2.3628e-03 2.8378e-03 3.1631e-03
8.1500e-01 1.9014e-03 2.6085e-03 2.3813e-03 2.8423e-03 3.1705e-03
8.2000e-01 1.9207e-03 2.6351e-03 2.4224e-03 2.8506e-03 3.1905e-03
8.2500e-01 1.9397e-03 2.6597e-03 2.4634e-03 2.8593e-03 3.2208e-03
8.3000e-01 1.9582e-03 2.6891e-03 2.5139e-03 2.8655e-03 3.2586e-03
8.3500e-01 1.9763e-03 2.7055e-03 2.5753e-03 2.8745e-03 3.3064e-03
8.4000e-01 1.9939e-03 2.7333e-03 2.6393e-03 2.8922e-03 3.3662e-03
8.4500e-01 2.0112e-03 2.7607e-03 2.7190e-03 2.9073e-03 3.4266e-03
8.5000e-01 2.0283e-03 2.7895e-03 2.7990e-03 2.9141e-03 3.4780e-03
8.5500e-01 2.0456e-03 2.8298e-03 2.8855e-03 2.9317e-03 3.5465e-03
8.6000e-01 2.0631e-03 2.8608e-03 2.9660e-03 2.9490e-03 3.5964e-03
8.6500e-01 2.0810e-03 2.8936e-03 3.0034e-03 2.9519e-03 3.6643e-03
8.7000e-01 2.0995e-03 2.9389e-03 3.0550e-03 2.9510e-03 3.7385e-03
8.7500e-01 2.1186e-03 2.9865e-03 3.1253e-03 2.9583e-03 3.8151e-03
8.8000e-01 2.1386e-03 3.0322e-03 3.1890e-03 2.9558e-03 3.8977e-03
8.8500e-01 2.1595e-03 3.0737e-03 3.2633e-03 2.9540e-03 3.9812e-03
8.9000e-01 2.1814e-03 3.1142e-03 3.3377e-03 2.9413e-03 4.0282e-03
8.9500e-01 2.2041e-03 3.1484e-03 3.3818e-03 2.9340e-03 4.1299e-03
9.0000e-01 2.2274e-03 3.1796e-03 3.4450e-03 2.9355e-03 4.1832e-03
9.0500e-01 2.2508e-03 3.2055e-03 3.5070e-03 2.9412e-03 4.2614e-03
9.1000e-01 2.2741e-03 3.2328e-03 3.5655e-03 2.9365e-03 4.3649e-03
9.1500e-01 2.2969e-03 3.2550e-03 3.6506e-03 2.9430e-03 4.4810e-03
9.2000e-01 2.3190e-03 3.2769e-03 3.7422e-03 2.9604e-03 4.5484e-03
9.2500e-01 2.3404e-03 3.2933e-03 3.8493e-03 2.9757e-03 4.5853e-03
9.3000e-01 2.3612e-03 3.3091e-03 3.9411e-03 2.9879e-03 4.6426e-03
9.3500e-01 2.3816e-03 3.3383e-03 4.0266e-03 2.9999e-03 4.7216e-03
9.4000e-01 2.4021e-03 3.3703e-03 4.1107e-03 3.0102e-03 4.8211e-03
9.4500e-01 2.4231e-03 3.4063e-03 4.2071e-03 3.0307e-03 4.8973e-03
9.5000e-01 2.4451e-03 3.4218e-03 4.3082e-03 3.0385e-03 5.0114e-03
9.5500e-01 2.4684e-03 3.4418e-03 4.4495e-03 3.0484e-03 5.1045e-03
9.6000e-01 2.4932e-03 3.4568e-03 4.5666e-03 3.0642e-03 5.2259e-03
9.6500e-01 2.5194e-03 3.4710e-03 4.7077e-03 3.0826e-03 5.3818e-03
9.7000e-01 2.5468e-03 3.4870e-03 4.8679e-03 3.1030e-03 5.6293e-03
9.7500e-01 2.5750e-03 3.5095e-03 5.0337e-03 3.1277e-03 5.9265e-03
9.8000e-01 2.6037e-03 3.5239e-03 5.1864e-03 3.1464e-03 6.0823e-03
9.8500e-01 2.6323e-03 3.5295e-03 5.3287e-03 3.1599e-03 6.2244e-03
9.9000e-01 2.6605e-03 3.5335e-03 5.4507e-03 3.1705e-03 6.3608e-03
9.9500e-01 2.6879e-03 3.5366e-03 5.5743e-03 3.1774e-03 6.4894e-03
1.0000e+00 2.7141e-03 3.5439e-03 5.6816e-03 3.1813e-03 6.6166e-03
1.0050e+00 2.7392e-03 3.5508e-03 5.8086e-03 3.1902e-03 6.7437e-03
1.0100e+00 2.7630e-03 3.5564e-03 5.8415e-03 3.1988e-03 6.8230e-03
1.0150e+00 2.7856e-03 3.5573e-03 5.8577e-03 3.2082e-03 6.8001e-03
1.0200e+00 2.8071e-03 3.5634e-03 5.9253e-03 3.2200e-03 6.8375e-03
1.0250e+00 2.8274e-03 3.5728e-03 5.9599e-03 3.2367e-03 6.8688e-03
1.0300e+00 2.8469e-03 3.5800e-03 6.0402e-03 3.2521e-03 6.9211e-03
1.0350e+00 2.8656e-03 3.6096e-03 6.1495e-03 3.2672e-03 7.0183e-03
1.0400e+00 2.8837e-03 3.6309e-03 6.2083e-03 3.2841e-03 7.1536e-03
1.0450e+00 2.9015e-03 3.6449e-03 6.3006e-03 3.3050e-03 7.2241e-03
1.0500e+00 2.9192e-03 3.6571e-03 6.3892e-03 3.3275e-03 7.2735e-03
1.0550e+00 2.9369e-03 3.6644e-03 6.4712e-03 3.3471e-03 7.3100e-03
1.0600e+00 2.9550e-03 3.6785e-03 6.5222e-03 3.3690e-03 7.3362e-03
1.0650e+00 2.9735e-03 3.6924e-03 6.5281e-03 3.3810e-03 7.3417e-03
1.0700e+00 2.9928e-03 3.7022e-03 6.5372e-03 3.3972e-03 7.3518e-03
1.0750e+00 3.0133e-03 3.7134e-03 6.5306e-03 3.4210e-03 7.3756e-03
1.0800e+00 3.0351e-03 3.7262e-03 6.5170e-03 3.4458e-03 7.3648e-03
1.0850e+00 3.0583e-03 3.7467e-03 6.5217e-03 3.4763e-03 7.3841e-03
1.0900e+00 3.0829e-03 3.7740e-03 6.5427e-03 3.5117e-03 7.4230e-03
1.0950e+00 3.1087e-03 3.8107e-03 6.5196e-03 3.5503e-03 7.4694e-03
1.1000e+00 3.1355e-03 3.8634e-03 6.5059e-03 3.5840e-03 7.5262e-03
1.1050e+00 3.1632e-03 3.8994e-03 6.5170e-03 3.6102e-03 7.5811e-03
1.1100e+00 3.1914e-03 3.9277e-03 6.5358e-03 3.6565e-03 7.6245e-03
1.1150e+00 3.2195e-03 3.9563e-03 6.5599e-03 3.6944e-03 7.6867e-03
1.1200e+00 3.2472e-03 3.9971e-03 6.5988e-03 3.7215e-03 7.7499e-03
1.1250e+00 3.2740e-03 4.0350e-03 6.6225e-03 3.7530e-03 7.8095e-03
1.1300e+00 3.2998e-03 4.0684e-03 6.6688e-03 3.7810e-03 7.8682e-03
1.1350e+00 3.3249e-03 4.0979e-03 6.7105e-03 3.8096e-03 7.9345e-03
1.1400e+00 3.3498e-03 4.1236e-03 6.7760e-03 3.8384e-03 7.9941e-03
1.1450e+00 3.3751e-03 4.1551e-03 6.8291e-03 3.8717e-03 8.0813e-03
1.1500e+00 3.4013e-03 4.1872e-03 6.9012e-03 3.9174e-03 8.1747e-03
1.1550e+00 3.4290e-03 4.2178e-03 6.9516e-03 3.9559e-03 8.2388e-03
1.1600e+00 3.4584e-03 4.2589e-03 6.9743e-03 3.9918e-03 8.2557e-03
1.1650e+00 3.4900e-03 4.2959e-03 7.0271e-03 4.0316e-03 8.3543e-03
1.1700e+00 3.5240e-03 4.3233e-03 7.1164e-03 4.0741e-03 8.5179e-03
1.1750e+00 3.5605e-03 4.3562e-03 7.1831e-03 4.1229e-03 8.5382e-03
1.1800e+00 3.5995e-03 4.4015e-03 7.1952e-03 4.1752e-03 8.6569e-03
1.1850e+00 3.6409e-03 4.4547e-03 7.2382e-03 4.2261e-03 8.7435e-03
1.1900e+00 3.6845e-03 4.5028e-03 7.2422e-03 4.2754e-03 8.7910e-03
1.1950e+00 3.7300e-03 4.5510e-03 7.2360e-03 4.3274e-03 8.7701e-03
1.2000e+00 3.7769e-03 4.6000e-03 7.2356e-03 4.3832e-03 8.7321e-03
1.2050e+00 3.8245e-03 4.6503e-03 7.2617e-03 4.4403e-03 8.7047e-03
1.2100e+00 3.8722e-03 4.6966e-03 7.2879e-03 4.4974e-03 8.7216e-03
1.2150e+00 3.9193e-03 4.7379e-03 7.3298e-03 4.5545e-03 8.7293e-03
1.2200e+00 3.9653e-03 4.7814e-03 7.3473e-03 4.6107e-03 8.7054e-03
1.2250e+00 4.0099e-03 4.8283e-03 7.3675e-03 4.6646e-03 8.6930e-03
1.2300e+00 4.0528e-03 4.8754e-03 7.4413e-03 4.7165e-03 8.7520e-03
1.2350e+00 4.0935e-03 4.9172e-03 7.5271e-03 4.7707e-03 8.8437e-03
1.2400e+00 4.1320e-03 4.9512e-03 7.5986e-03 4.8234e-03 8.9329e-03
1.2450e+00 4.1683e-03 4.9836e-03 7.6531e-03 4.8712e-03 8.9479e-03
1.2500e+00 4.2025e-03 5.0210e-03 7.6801e-03 4.9122e-03 8.9889e-03
1.2550e+00 4.2351e-03 5.0526e-03 7.6975e-03 4.9495e-03 9.0329e-03
1.2600e+00 4.2668e-03 5.0784e-03 7.7312e-03 4.9860e-03 9.0695e-03
1.2650e+00 4.2981e-03 5.0990e-03 7.7802e-03 5.0253e-03 9.1164e-03
1.2700e+00 4.3297e-03 5.1197e-03 7.8169e-03 5.0624e-03 9.1672e-03
1.2750e+00 4.3621e-03 5.1403e-03 7.8421e-03 5.0989e-03 9.1821e-03
1.2800e+00 4.3957e-03 5.1646e-03 7.8822e-03 5.1348e-03 9.2318e-03
1.2850e+00 4.4306e-03 5.2077e-03 7.9375e-03 5.1733e-03 9.2859e-03
1.2900e+00 4.4669e-03 5.2507e-03 8.0212e-03 5.2080e-03 9.3711e-03
1.2950e+00 4.5043e-03 5.2726e-03 8.0854e-03 5.2427e-03 9.4585e-03
1.3000e+00 4.5425e-03 5.2962e-03 8.1491e-03 5.2803e-03 9.5523e-03
1.3050e+00 4.5810e-03 5.3246e-03 8.2183e-03 5.3202e-03 9.6522e-03
1.3100e+00 4.6193e-03 5.3715e-03 8.2728e-03 5.3631e-03 9.7478e-03
1.3150e+00 4.6571e-03 5.4213e-03 8.3109e-03 5.4046e-03 9.8521e-03
1.3200e+00 4.6937e-03 5.4628e-03 8.3661e-03 5.4377e-03 9.9133e-03
1.3250e+00 4.7289e-03 5.5020e-03 8.4290e-03 5.4645e-03 9.9561e-03
1.3300e+00 4.7628e-03 5.5360e-03 8.4495e-03 5.4869e-03 9.9796e-03
1.3350e+00 4.7958e-03 5.5628e-03 8.4480e-03 5.5029e-03 9.9996e-03
1.3400e+00 4.8285e-03 5.5840e-03 8.4456e-03 5.5154e-03 1.0022e-02
1.3450e+00 4.8618e-03 5.6028e-03 8.4606e-03 5.5224e-03 1.0042e-02
1.3500e+00 4.8963e-03 5.6295e-03 8.4587e-03 5.5320e-03 1.0060e-02
1.3550e+00 4.9330e-03 5.6607e-03 8.4501e-03 5.5473e-03 1.0070e-02
1.3600e+00 4.9727e-03 5.6965e-03 8.4686e-03 5.5651e-03 1.0073e-02
1.3650e+00 5.0157e-03 5.7380e-03 8.5005e-03 5.5860e-03 1.0063e-02
1.3700e+00 5.0624e-03 5.7791e-03 8.5118e-03 5.6116e-03 1.0036e-02
1.3750e+00 5.1123e-03 5.8214e-03 8.5180e-03 5.6401e-03 1.0011e-02
1.3800e+00 5.1649e-03 5.8649e-03 8.5057e-03 5.6672e-03 1.0001e-02
1.3850e+00 5.2192e-03 5.9181e-03 8.4969e-03 5.7001e-03 1.0042e-02
1.3900e+00 5.2740e-03 5.9863e-03 8.4875e-03 5.7376e-03 1.0122e-02
1.3950e+00 5.3281e-03 6.0525e-03 8.5087e-03 5.7796e-03 1.0191e-02
1.4000e+00 5.3800e-03 6.1207e-03 8.5409e-03 5.8190e-03 1.0219e-02
1.4050e+00 5.4291e-03 6.1820e-03 8.5888e-03 5.8523e-03 1.0240e-02
1.4100e+00 5.4749e-03 6.2395e-03 8.6298e-03 5.8892e-03 1.0243e-02
1.4150e+00 5.5182e-03 6.3016e-03 8.6546e-03 5.9259e-03 1.0252e-02
1.4200e+00 5.5597e-03 6.3527e-03 8.6762e-03 5.9615e-03 1.0267e-02
1.4250e+00 5.6009e-03 6.4044e-03 8.6888e-03 5.9980e-03 1.0243e-02
1.4300e+00 5.6428e-03 6.4509e-03 8.7031e-03 6.0313e-03 1.0211e-02
1.4350e+00 5.6862e-03 6.4976e-03 8.7354e-03 6.0626e-03 1.0201e-02
1.4400e+00 5.7316e-03 6.5430e-03 8.7736e-03 6.0967e-03 1.0209e-02
1.4450e+00 5.7789e-03 6.5844e-03 8.8255e-03 6.1327e-03 1.0226e-02
1.4500e+00 5.8278e-03 6.6309e-03 8.8683e-03 6.1694e-03 1.0245e-02
1.4550e+00 5.8781e-03 6.6855e-03 8.9294e-03 6.2070e-03 1.0264e-02
1.4600e+00 5.9296e-03 6.7372e-03 8.9901e-03 6.2453e-03 1.0287e-02
1.4650e+00 5.9823e-03 6.7805e-03 9.0391e-03 6.2825e-03 1.0306e-02
1.4700e+00 6.0358e-03 6.8214e-03 9.1068e-03 6.3234e-03 1.0334e-02
1.4750e+00 6.0896e-03 6.8685e-03 9.1592e-03 6.3613e-03 1.0378e-02
1.4800e+00 6.1427e-03 6.9176e-03 9.2097e-03 6.3931e-03 1.0436e-02
1.4850e+00 6.1943e-03 6.9670e-03 9.2751e-03 6.4260e-03 1.0462e-02
1.4900e+00 6.2432e-03 7.0232e-03 9.3449e-03 6.4595e-03 1.0474e-02
1.4950e+00 6.2888e-03 7.0764e-03 9.4125e-03 6.4924e-03 1.0523e-02
1.5000e+00 6.3304e-03 7.1305e-03 9.4523e-03 6.5260e-03 1.0562e-02
1.5050e+00 6.3680e-03 7.1770e-03 9.4955e-03 6.5600e-03 1.0579e-02
1.5100e+00 6.4016e-03 7.2144e-03 9.5413e-03 6.5954e-03 1.0592e-02
1.5150e+00 6.4317e-03 7.2501e-03 9.5869e-03 6.6321e-03 1.0624e-02
1.5200e+00 6.4590e-03 7.2866e-03 9.6308e-03 6.6713e-03 1.0637e-02
1.5250e+00 6.4846e-03 7.3131e-03 9.6680e-03 6.7102e-03 1.0655e-02
1.5300e+00 6.5097e-03 7.3369e-03 9.6645e-03 6.7537e-03 1.0670e-02
1.5350e+00 6.5356e-03 7.3624e-03 9.6513e-03 6.8017e-03 1.0657e-02
1.5400e+00 6.5635e-03 7.3866e-03 9.6488e-03 6.8579e-03 1.0645e-02
1.5450e+00 6.5941e-03 7.4157e-03 9.6538e-03 6.9197e-03 1.0632e-02
1.5500e+00 6.6279e-03 7.4556e-03 9.6554e-03 6.9878e-03 1.0639e-02
1.5550e+00 6.6650e-03 7.4845e-03 9.6730e-03 7.0608e-03 1.0667e-02
1.5600e+00 6.7050e-03 7.5138e-03 9.7026e-03 7.1325e-03 1.0675e-02
1.5650e+00 6.7470e-03 7.5482e-03 9.7526e-03 7.2031e-03 1.0710e-02
1.5700e+00 6.7898e-03 7.5777e-03 9.7980e-03 7.2702e-03 1.0749e-02
1.5750e+00 6.8322e-03 7.6132e-03 9.8228e-03 7.3352e-03 1.0788e-02
1.5800e+00 6.8728e-03 7.6474e-03 9.8373e-03 7.4106e-03 1.0840e-02
1.5850e+00 6.9108e-03 7.6829e-03 9.9041e-03 7.4765e-03 1.0898e-02
1.5900e+00 6.9457e-03 7.7161e-03 9.9437e-03 7.5341e-03 1.0946e-02
1.5950e+00 6.9781e-03 7.7318e-03 1.0009e-02 7.5894e-03 1.0962e-02
1.6000e+00 7.0088e-03 7.7413e-03 1.0076e-02 7.6507e-03 1.0969e-02
1.6050e+00 7.0389e-03 7.7567e-03 1.0090e-02 7.7138e-03 1.0971e-02
1.6100e+00 7.0689e-03 7.7733e-03 1.0122e-02 7.7683e-03 1.0993e-02
1.6150e+00 7.0990e-03 7.7911e-03 1.0147e-02 7.8190e-03 1.0995e-02
1.6200e+00 7.1289e-03 7.8064e-03 1.0151e-02 7.8709e-03 1.0990e-02
1.6250e+00 7.1586e-03 7.8261e-03 1.0171e-02 7.9216e-03 1.1004e-02
1.6300e+00 7.1886e-03 7.8465e-03 1.0197e-02 7.9810e-03 1.1033e-02
1.6350e+00 7.2197e-03 7.8686e-03 1.0212e-02 8.0367e-03 1.1078e-02
1.6400e+00 7.2523e-03 7.8927e-03 1.0214e-02 8.0907e-03 1.1157e-02
1.6450e+00 7.2869e-03 7.9269e-03 1.0264e-02 8.1486e-03 1.1187e-02
1.6500e+00 7.3231e-03 7.9731e-03 1.0325e-02 8.2127e-03 1.1216e-02
1.6550e+00 7.3602e-03 8.0226e-03 1.0371e-02 8.2851e-03 1.1270e-02
1.6600e+00 7.3975e-03 8.0567e-03 1.0409e-02 8.3552e-03 1.1296e-02
1.6650e+00 7.4344e-03 8.0718e-03 1.0436e-02 8.4242e-03 1.1347e-02
1.6700e+00 7.4707e-03 8.1007e-03 1.0513e-02 8.4934e-03 1.1400e-02
1.6750e+00 7.5064e-03 8.1312e-03 1.0571e-02 8.5649e-03 1.1442e-02
1.6800e+00 7.5422e-03 8.1655e-03 1.0629e-02 8.6434e-03 1.1465e-02
1.6850e+00 7.5783e-03 8.1912e-03 1.0634e-02 8.7203e-03 1.1485e-02
1.6900e+00 7.6150e-03 8.2334e-03 1.0656e-02 8.8085e-03 1.1484e-02
1.6950e+00 7.6524e-03 8.2791e-03 1.0717e-02 8.9027e-03 1.1510e-02
1.7000e+00 7.6908e-03 8.3261e-03 1.0758e-02 9.0155e-03 1.1522e-02
1.7050e+00 7.7313e-03 8.3752e-03 1.0812e-02 9.1169e-03 1.1542e-02
1.7100e+00 7.7750e-03 8.4277e-03 1.0893e-02 9.2319e-03 1.1560e-02
1.7150e+00 7.8230e-03 8.4830e-03 1.0972e-02 9.3401e-03 1.1573e-02
1.7200e+00 7.8752e-03 8.5411e-03 1.1089e-02 9.4456e-03 1.1604e-02
1.7250e+00 7.9308e-03 8.6003e-03 1.1218e-02 9.5509e-03 1.1658e-02
1.7300e+00 7.9882e-03 8.6645e-03 1.1348e-02 9.6585e-03 1.1766e-02
1.7350e+00 8.0456e-03 8.7306e-03 1.1510e-02 9.7675e-03 1.1874e-02
1.7400e+00 8.1014e-03 8.7924e-03 1.1681e-02 9.8649e-03 1.1960e-02
1.7450e+00 8.1548e-03 8.8679e-03 1.1859e-02 9.9627e-03 1.2046e-02
1.7500e+00 8.2053e-03 8.9365e-03 1.2028e-02 1.0068e-02 1.2164e-02
1.7550e+00 8.2536e-03 9.0093e-03 1.2190e-02 1.0167e-02 1.2245e-02
1.7600e+00 8.3007e-03 9.0790e-03 1.2372e-02 1.0263e-02 1.2327e-02
1.7650e+00 8.3479e-03 9.1454e-03 1.2500e-02 1.0370e-02 1.2385e-02
1.7700e+00 8.3966e-03 9.2089e-03 1.2705e-02 1.0479e-02 1.2491e-02
1.7750e+00 8.4471e-03 9.3030e-03 1.2951e-02 1.0588e-02 1.2577e-02
1.7800e+00 8.4993e-03 9.3972e-03 1.3179e-02 1.0714e-02 1.2633e-02
1.7850e+00 8.5522e-03 9.4857e-03 1.3219e-02 1.0829e-02 1.2670e-02
1.7900e+00 8.6044e-03 9.5698e-03 1.3273e-02 1.0923e-02 1.2712e-02
1.7950e+00 8.6552e-03 9.6494e-03 1.3387e-02 1.1019e-02 1.2765e-02
1.8000e+00 8.7045e-03 9.7589e-03 1.3566e-02 1.1114e-02 1.2851e-02
1.8050e+00 8.7528e-03 9.8444e-03 1.3694e-02 1.1193e-02 1.2915e-02
1.8100e+00 8.8007e-03 9.9397e-03 1.3831e-02 1.1263e-02 1.3036e-02
1.8150e+00 8.8492e-03 1.0015e-02 1.3922e-02 1.1337e-02 1.3169e-02
1.8200e+00 8.8987e-03 1.0088e-02 1.4099e-02 1.1418e-02 1.3277e-02
1.8250e+00 8.9501e-03 1.0163e-02 1.4272e-02 1.1494e-02 1.3391e-02
1.8300e+00 9.0037e-03 1.0232e-02 1.4443e-02 1.1564e-02 1.3481e-02
1.8350e+00 9.0598e-03 1.0300e-02 1.4614e-02 1.1625e-02 1.3550e-02
1.8400e+00 9.1185e-03 1.0357e-02 1.4752e-02 1.1693e-02 1.3618e-02
1.8450e+00 9.1796e-03 1.0404e-02 1.4893e-02 1.1762e-02 1.3684e-02
1.8500e+00 9.2430e-03 1.0454e-02 1.5077e-02 1.1832e-02 1.3743e-02
1.8550e+00 9.3086e-03 1.0522e-02 1.5266e-02 1.1880e-02 1.3823e-02
1.8600e+00 9.3766e-03 1.0594e-02 1.5444e-02 1.1932e-02 1.3876e-02
1.8650e+00 9.4477e-03 1.0662e-02 1.5592e-02 1.1990e-02 1.3930e-02
1.8700e+00 9.5224e-03 1.0736e-02 1.5726e-02 1.2061e-02 1.4018e-02
1.8750e+00 9.6016e-03 1.0821e-02 1.5853e-02 1.2134e-02 1.4109e-02
1.8800e+00 9.6856e-03 1.0909e-02 1.5983e-02 1.2205e-02 1.4216e-02
1.8850e+00 9.7744e-03 1.1003e-02 1.6119e-02 1.2276e-02 1.4324e-02
1.8900e+00 9.8672e-03 1.1106e-02 1.6240e-02 1.2352e-02 1.4430e-02
1.8950e+00 9.9628e-03 1.1207e-02 1.6341e-02 1.2429e-02 1.4569e-02
1.9000e+00 1.0060e-02 1.1295e-02 1.6429e-02 1.2501e-02 1.4719e-02
1.9050e+00 1.0155e-02 1.1368e-02 1.6489e-02 1.2588e-02 1.4859e-02
1.9100e+00 1.0249e-02 1.1433e-02 1.6522e-02 1.2673e-02 1.5002e-02
1.9150e+00 1.0338e-02 1.1505e-02 1.6553e-02 1.2761e-02 1.5090e-02
1.9200e+00 1.0422e-02 1.1546e-02 1.6604e-02 1.2845e-02 1.5155e-02
1.9250e+00 1.0502e-02 1.1587e-02 1.6647e-02 1.2931e-02 1.5214e-02
1.9300e+00 1.0578e-02 1.1635e-02 1.6691e-02 1.3019e-02 1.5259e-02
1.9350e+00 1.0651e-02 1.1678e-02 1.6758e-02 1.3104e-02 1.5310e-02
1.9400e+00 1.0723e-02 1.1719e-02 1.6834e-02 1.3193e-02 1.5386e-02
1.9450e+00 1.0792e-02 1.1763e-02 1.6908e-02 1.3283e-02 1.5387e-02
1.9500e+00 1.0858e-02 1.1809e-02 1.7006e-02 1.3365e-02 1.5335e-02
1.9550e+00 1.0922e-02 1.1859e-02 1.7107e-02 1.3454e-02 1.5335e-02
1.9600e+00 1.0984e-02 1.1912e-02 1.7228e-02 1.3568e-02 1.5373e-02
1.9650e+00 1.1045e-02 1.1963e-02 1.7335e-02 1.3691e-02 1.5450e-02
1.9700e+00 1.1106e-02 1.2010e-02 1.7470e-02 1.3802e-02 1.5535e-02
1.9750e+00 1.1170e-02 1.2062e-02 1.7620e-02 1.3904e-02 1.5616e-02
1.9800e+00 1.1238e-02 1.2106e-02 1.7734e-02 1.4028e-02 1.5662e-02
1.9850e+00 1.1310e-02 1.2159e-02 1.7817e-02 1.4168e-02 1.5749e-02
1.9900e+00 1.1386e-02 1.2215e-02 1.7915e-02 1.4302e-02 1.5881e-02
1.9950e+00 1.1466e-02 1.2281e-02 1.8020e-02 1.4428e-02 1.6004e-02
2.0000e+00 1.1550e-02 1.2346e-02 1.8152e-02 1.4544e-02 1.6084e-02
2.0050e+00 1.1637e-02 1.2414e-02 1.8284e-02 1.4663e-02 1.6166e-02
2.0100e+00 1.1726e-02 1.2486e-02 1.8435e-02 1.4787e-02 1.6237e-02
2.0150e+00 1.1817e-02 1.2562e-02 1.8618e-02 1.4907e-02 1.6317e-02
2.0200e+00 1.1908e-02 1.2628e-02 1.8801e-02 1.5034e-02 1.6423e-02
2.0250e+00 1.2000e-02 1.2694e-02 1.8964e-02 1.5154e-02 1.6538e-02
2.0300e+00 1.2092e-02 1.2760e-02 1.9106e-02 1.5281e-02 1.6650e-02
2.0350e+00 1.2182e-02 1.2825e-02 1.9241e-02 1.5408e-02 1.6761e-02
2.0400e+00 1.2271e-02 1.2895e-02 1.9372e-02 1.5532e-02 1.6867e-02
2.0450e+00 1.2360e-02 1.2962e-02 1.9490e-02 1.5657e-02 1.6967e-02
2.0500e+00 1.2448e-02 1.3036e-02 1.9610e-02 1.5786e-02 1.7068e-02
2.0550e+00 1.2537e-02 1.3118e-02 1.9727e-02 1.5918e-02 1.7188e-02
2.0600e+00 1.2627e-02 1.3204e-02 1.9843e-02 1.6051e-02 1.7290e-02
2.0650e+00 1.2716e-02 1.3295e-02 1.9923e-02 1.6177e-02 1.7412e-02
2.0700e+00 1.2805e-02 1.3413e-02 1.9968e-02 1.6305e-02 1.7542e-02
2.0750e+00 1.2891e-02 1.3505e-02 1.9989e-02 1.6420e-02 1.7670e-02
2.0800e+00 1.2975e-02 1.3590e-02 2.0049e-02 1.6528e-02 1.7783e-02
2.0850e+00 1.3055e-02 1.3669e-02 2.0106e-02 1.6634e-02 1.7887e-02
2.0900e+00 1.3133e-02 1.3745e-02 2.0170e-02 1.6747e-02 1.7992e-02
2.0950e+00 1.3210e-02 1.3801e-02 2.0234e-02 1.6862e-02 1.8083e-02
2.1000e+00 1.3286e-02 1.3847e-02 2.0310e-02 1.6982e-02 1.8201e-02
2.1050e+00 1.3361e-02 1.3893e-02 2.0412e-02 1.7095e-02 1.8324e-02
2.1100e+00 1.3435e-02 1.3949e-02 2.0490e-02 1.7208e-02 1.8435e-02
2.1150e+00 1.3509e-02 1.4025e-02 2.0560e-02 1.7336e-02 1.8547e-02
2.1200e+00 1.3582e-02 1.4094e-02 2.0631e-02 1.7467e-02 1.8681e-02
2.1250e+00 1.3654e-02 1.4152e-02 2.0657e-02 1.7605e-02 1.8812e-02
2.1300e+00 1.3727e-02 1.4210e-02 2.0687e-02 1.7750e-02 1.8948e-02
2.1350e+00 1.3799e-02 1.4270e-02 2.0767e-02 1.7890e-02 1.9109e-02
2.1400e+00 1.3872e-02 1.4330e-02 2.0887e-02 1.8017e-02 1.9245e-02
2.1450e+00 1.3944e-02 1.4395e-02 2.0992e-02 1.8135e-02 1.9384e-02
2.1500e+00 1.4014e-02 1.4461e-02 2.1086e-02 1.8253e-02 1.9506e-02
2.1550e+00 1.4083e-02 1.4518e-02 2.1194e-02 1.8373e-02 1.9624e-02
2.1600e+00 1.4150e-02 1.4595e-02 2.1272e-02 1.8495e-02 1.9740e-02
2.1650e+00 1.4216e-02 1.4663e-02 2.1327e-02 1.8620e-02 1.9848e-02
2.1700e+00 1.4280e-02 1.4712e-02 2.1382e-02 1.8761e-02 1.9919e-02
2.1750e+00 1.4342e-02 1.4771e-02 2.1396e-02 1.8906e-02 1.9996e-02
2.1800e+00 1.4401e-02 1.4835e-02 2.1453e-02 1.9033e-02 2.0068e-02
2.1850e+00 1.4459e-02 1.4890e-02 2.1515e-02 1.9147e-02 2.0147e-02
2.1900e+00 1.4515e-02 1.4936e-02 2.1555e-02 1.9256e-02 2.0209e-02
2.1950e+00 1.4570e-02 1.4986e-02 2.1600e-02 1.9373e-02 2.0268e-02
2.2000e+00 1.4626e-02 1.5040e-02 2.1663e-02 1.9491e-02 2.0316e-02
2.2050e+00 1.4685e-02 1.5094e-02 2.1724e-02 1.9606e-02 2.0376e-02
2.2100e+00 1.4748e-02 1.5141e-02 2.1781e-02 1.9725e-02 2.0420e-02
2.2150e+00 1.4816e-02 1.5184e-02 2.1854e-02 1.9846e-02 2.0474e-02
2.2200e+00 1.4890e-02 1.5240e-02 2.1891e-02 1.9978e-02 2.0518e-02
2.2250e+00 1.4970e-02 1.5296e-02 2.1921e-02 2.0101e-02 2.0562e-02
2.2300e+00 1.5057e-02 1.5366e-02 2.1933e-02 2.0238e-02 2.0598e-02
2.2350e+00 1.5151e-02 1.5444e-02 2.1938e-02 2.0372e-02 2.0664e-02
2.2400e+00 1.5253e-02 1.5536e-02 2.1949e-02 2.0503e-02 2.0771e-02
2.2450e+00 1.5362e-02 1.5647e-02 2.1965e-02 2.0640e-02 2.0904e-02
2.2500e+00 1.5479e-02 1.5770e-02 2.1989e-02 2.0821e-02 2.1061e-02
2.2550e+00 1.5600e-02 1.5922e-02 2.1997e-02 2.0984e-02 2.1260e-02
2.2600e+00 1.5723e-02 1.6049e-02 2.2016e-02 2.1161e-02 2.1450e-02
2.2650e+00 1.5845e-02 1.6173e-02 2.2068e-02 2.1347e-02 2.1615e-02
2.2700e+00 1.5964e-02 1.6279e-02 2.2101e-02 2.1527e-02 2.1772e-02
2.2750e+00 1.6079e-02 1.6392e-02 2.2186e-02 2.1692e-02 2.1949e-02
2.2800e+00 1.6189e-02 1.6470e-02 2.2301e-02 2.1832e-02 2.2123e-02
2.2850e+00 1.6295e-02 1.6553e-02 2.2426e-02 2.1976e-02 2.2301e-02
2.2900e+00 1.6397e-02 1.6620e-02 2.2558e-02 2.2107e-02 2.2440e-02
2.2950e+00 1.6496e-02 1.6697e-02 2.2684e-02 2.2230e-02 2.2579e-02
2.3000e+00 1.6598e-02 1.6788e-02 2.2781e-02 2.2370e-02 2.2707e-02
2.3050e+00 1.6704e-02 1.6903e-02 2.2902e-02 2.2522e-02 2.2869e-02
2.3100e+00 1.6819e-02 1.7037e-02 2.3038e-02 2.2678e-02 2.3031e-02
2.3150e+00 1.6944e-02 1.7168e-02 2.3133e-02 2.2857e-02 2.3206e-02
2.3200e+00 1.7077e-02 1.7302e-02 2.3247e-02 2.3038e-02 2.3401e-02
2.3250e+00 1.7217e-02 1.7431e-02 2.3365e-02 2.3227e-02 2.3641e-02
2.3300e+00 1.7363e-02 1.7566e-02 2.3481e-02 2.3406e-02 2.3884e-02
2.3350e+00 1.7512e-02 1.7707e-02 2.3598e-02 2.3608e-02 2.4117e-02
2.3400e+00 1.7663e-02 1.7854e-02 2.3693e-02 2.3824e-02 2.4343e-02
2.3450e+00 1.7814e-02 1.8004e-02 2.3856e-02 2.4035e-02 2.4555e-02
2.3500e+00 1.7963e-02 1.8146e-02 2.4021e-02 2.4229e-02 2.4743e-02
2.3550e+00 1.8109e-02 1.8289e-02 2.4194e-02 2.4434e-02 2.4942e-02
2.3600e+00 1.8250e-02 1.8426e-02 2.4360e-02 2.4628e-02 2.5158e-02
2.3650e+00 1.8388e-02 1.8586e-02 2.4571e-02 2.4830e-02 2.5336e-02
2.3700e+00 1.8526e-02 1.8741e-02 2.4747e-02 2.5046e-02 2.5526e-02
2.3750e+00 1.8668e-02 1.8895e-02 2.4907e-02 2.5269e-02 2.5698e-02
2.3800e+00 1.8822e-02 1.9054e-02 2.5074e-02 2.5509e-02 2.5830e-02
2.3850e+00 1.8994e-02 1.9227e-02 2.5249e-02 2.5769e-02 2.6058e-02
2.3900e+00 1.9189e-02 1.9430e-02 2.5452e-02 2.6072e-02 2.6311e-02
2.3950e+00 1.9408e-02 1.9634e-02 2.5696e-02 2.6412e-02 2.6576e-02
2.4000e+00 1.9648e-02 1.9844e-02 2.5982e-02 2.6778e-02 2.6864e-02
2.4050e+00 1.9906e-02 2.0065e-02 2.6298e-02 2.7150e-02 2.7221e-02
2.4100e+00 2.0174e-02 2.0296e-02 2.6574e-02 2.7515e-02 2.7550e-02
2.4150e+00 2.0446e-02 2.0506e-02 2.6876e-02 2.7880e-02 2.7956e-02
2.4200e+00 2.0716e-02 2.0721e-02 2.7197e-02 2.8247e-02 2.8390e-02
2.4250e+00 2.0980e-02 2.0948e-02 2.7470e-02 2.8625e-02 2.8884e-02
2.4300e+00 2.1238e-02 2.1168e-02 2.7759e-02 2.8992e-02 2.9347e-02
2.4350e+00 2.1487e-02 2.1376e-02 2.8074e-02 2.9336e-02 2.9760e-02
2.4400e+00 2.1729e-02 2.1583e-02 2.8378e-02 2.9671e-02 3.0169e-02
2.4450e+00 2.1963e-02 2.1764e-02 2.8683e-02 3.0018e-02 3.0629e-02
2.4500e+00 2.2189e-02 2.1947e-02 2.8980e-02 3.0363e-02 3.1094e-02
2.4550e+00 2.2405e-02 2.2148e-02 2.9277e-02 3.0663e-02 3.1575e-02
2.4600e+00 2.2611e-02 2.2351e-02 2.9538e-02 3.0938e-02 3.2063e-02
2.4650e+00 2.2807e-02 2.2534e-02 2.9763e-02 3.1211e-02 3.2455e-02
2.4700e+00 2.2993e-02 2.2716e-02 3.0011e-02 3.1423e-02 3.2817e-02
2.4750e+00 2.3168e-02 2.2865e-02 3.0289e-02 3.1613e-02 3.3112e-02
2.4800e+00 2.3333e-02 2.3032e-02 3.0570e-02 3.1791e-02 3.3351e-02
2.4850e+00 2.3489e-02 2.3184e-02 3.0840e-02 3.1964e-02 3.3605e-02
2.4900e+00 2.3637e-02 2.3337e-02 3.1106e-02 3.2125e-02 3.3863e-02
2.4950e+00 2.3777e-02 2.3518e-02 3.1359e-02 3.2326e-02 3.4087e-02
2.5000e+00 2.3907e-02 2.3680e-02 3.1599e-02 3.2505e-02 3.4255e-02
2.5050e+00 2.4029e-02 2.3824e-02 3.1805e-02 3.2687e-02 3.4576e-02
2.5100e+00 2.4143e-02 2.3959e-02 3.1964e-02 3.2851e-02 3.4990e-02
2.5150e+00 2.4252e-02 2.4104e-02 3.2106e-02 3.3007e-02 3.5382e-02
2.5200e+00 2.4362e-02 2.4247e-02 3.2230e-02 3.3181e-02 3.5747e-02
2.5250e+00 2.4478e-02 2.4387e-02 3.2364e-02 3.3368e-02 3.6093e-02
2.5300e+00 2.4604e-02 2.4526e-02 3.2490e-02 3.3566e-02 3.6371e-02
2.5350e+00 2.4744e-02 2.4717e-02 3.2628e-02 3.3801e-02 3.6704e-02
2.5400e+00 2.4898e-02 2.4936e-02 3.2815e-02 3.4066e-02 3.7031e-02
2.5450e+00 2.5069e-02 2.5169e-02 3.3023e-02 3.4353e-02 3.7419e-02
2.5500e+00 2.5257e-02 2.5406e-02 3.3226e-02 3.4659e-02 3.7764e-02
2.5550e+00 2.5459e-02 2.5668e-02 3.3468e-02 3.4996e-02 3.8129e-02
2.5600e+00 2.5676e-02 2.5908e-02 3.3723e-02 3.5321e-02 3.8492e-02
2.5650e+00 2.5909e-02 2.6163e-02 3.3987e-02 3.5671e-02 3.8772e-02
2.5700e+00 2.6158e-02 2.6437e-02 3.4280e-02 3.6054e-02 3.9014e-02
2.5750e+00 2.6426e-02 2.6757e-02 3.4605e-02 3.6450e-02 3.9407e-02
2.5800e+00 2.6710e-02 2.7105e-02 3.4981e-02 3.6855e-02 3.9843e-02
2.5850e+00 2.7010e-02 2.7438e-02 3.5368e-02 3.7288e-02 4.0288e-02
2.5900e+00 2.7324e-02 2.7775e-02 3.5780e-02 3.7723e-02 4.0775e-02
2.5950e+00 2.7652e-02 2.8137e-02 3.6194e-02 3.8148e-02 4.1322e-02
2.6000e+00 2.7995e-02 2.8515e-02 3.6635e-02 3.8587e-02 4.1878e-02
2.6050e+00 2.8350e-02 2.8937e-02 3.7126e-02 3.9023e-02 4.2451e-02
2.6100e+00 2.8714e-02 2.9363e-02 3.7658e-02 3.9460e-02 4.2996e-02
2.6150e+00 2.9080e-02 2.9762e-02 3.8218e-02 3.9893e-02 4.3536e-02
2.6200e+00 2.9443e-02 3.0145e-02 3.8742e-02 4.0328e-02 4.4060e-02
2.6250e+00 2.9800e-02 3.0510e-02 3.9260e-02 4.0746e-02 4.4590e-02
2.6300e+00 3.0153e-02 3.0909e-02 3.9803e-02 4.1158e-02 4.5111e-02
2.6350e+00 3.0504e-02 3.1310e-02 4.0367e-02 4.1564e-02 4.5643e-02
2.6400e+00 3.0861e-02 3.1689e-02 4.0912e-02 4.1980e-02 4.6119e-02
2.6450e+00 3.1228e-02 3.2025e-02 4.1447e-02 4.2440e-02 4.6560e-02
2.6500e+00 3.1607e-02 3.2359e-02 4.1968e-02 4.2922e-02 4.7056e-02
2.6550e+00 3.1994e-02 3.2704e-02 4.2487e-02 4.3396e-02 4.7617e-02
2.6600e+00 3.2384e-02 3.3084e-02 4.3004e-02 4.3890e-02 4.8193e-02
2.6650e+00 3.2772e-02 3.3474e-02 4.3527e-02 4.4400e-02 4.8762e-02
2.6700e+00 3.3153e-02 3.3825e-02 4.4040e-02 4.4932e-02 4.9298e-02
2.6750e+00 3.3526e-02 3.4162e-02 4.4533e-02 4.5424e-02 4.9822e-02
2.6800e+00 3.3888e-02 3.4485e-02 4.5007e-02 4.5874e-02 5.0317e-02
2.6850e+00 3.4240e-02 3.4791e-02 4.5443e-02 4.6286e-02 5.0768e-02
2.6900e+00 3.4581e-02 3.5102e-02 4.5846e-02 4.6686e-02 5.1209e-02
2.6950e+00 3.4913e-02 3.5421e-02 4.6226e-02 4.7063e-02 5.1665e-02
2.7000e+00 3.5238e-02 3.5706e-02 4.6616e-02 4.7402e-02 5.2204e-02
2.7050e+00 3.5557e-02 3.5967e-02 4.6964e-02 4.7693e-02 5.2798e-02
2.7100e+00 3.5868e-02 3.6254e-02 4.7305e-02 4.8009e-02 5.3305e-02
2.7150e+00 3.6169e-02 3.6524e-02 4.7661e-02 4.8355e-02 5.3808e-02
2.7200e+00 3.6453e-02 3.6784e-02 4.7976e-02 4.8655e-02 5.4267e-02
2.7250e+00 3.6719e-02 3.7075e-02 4.8294e-02 4.8935e-02 5.4718e-02
2.7300e+00 3.6967e-02 3.7385e-02 4.8596e-02 4.9199e-02 5.5129e-02
2.7350e+00 3.7200e-02 3.7665e-02 4.8892e-02 4.9470e-02 5.5576e-02
2.7400e+00 3.7420e-02 3.7879e-02 4.9187e-02 4.9702e-02 5.5903e-02
2.7450e+00 3.7634e-02 3.8084e-02 4.9468e-02 4.9971e-02 5.6246e-02
2.7500e+00 3.7845e-02 3.8311e-02 4.9761e-02 5.0268e-02 5.6659e-02
2.7550e+00 3.8060e-02 3.8542e-02 5.0060e-02 5.0550e-02 5.7125e-02
2.7600e+00 3.8284e-02 3.8794e-02 5.0385e-02 5.0851e-02 5.7657e-02
2.7650e+00 3.8524e-02 3.9078e-02 5.0715e-02 5.1154e-02 5.8314e-02
2.7700e+00 3.8781e-02 3.9364e-02 5.1062e-02 5.1477e-02 5.8890e-02
2.7750e+00 3.9051e-02 3.9658e-02 5.1418e-02 5.1778e-02 5.9398e-02
2.7800e+00 3.9329e-02 3.9962e-02 5.1768e-02 5.2081e-02 5.9938e-02
2.7850e+00 3.9604e-02 4.0278e-02 5.2085e-02 5.2414e-02 6.0466e-02
2.7900e+00 3.9870e-02 4.0595e-02 5.2426e-02 5.2737e-02 6.0928e-02
2.7950e+00 4.0125e-02 4.0909e-02 5.2788e-02 5.3034e-02 6.1456e-02
2.8000e+00 4.0366e-02 4.1216e-02 5.3155e-02 5.3299e-02 6.2019e-02
2.8050e+00 4.0596e-02 4.1502e-02 5.3468e-02 5.3587e-02 6.2475e-02
2.8100e+00 4.0816e-02 4.1802e-02 5.3776e-02 5.3876e-02 6.2877e-02
2.8150e+00 4.1030e-02 4.2145e-02 5.4072e-02 5.4166e-02 6.3283e-02
2.8200e+00 4.1239e-02 4.2480e-02 5.4368e-02 5.4455e-02 6.3798e-02
2.8250e+00 4.1443e-02 4.2743e-02 5.4663e-02 5.4741e-02 6.4306e-02
2.8300e+00 4.1641e-02 4.2978e-02 5.4960e-02 5.4981e-02 6.4838e-02
2.8350e+00 4.1830e-02 4.3225e-02 5.5258e-02 5.5157e-02 6.5341e-02
2.8400e+00 4.2003e-02 4.3450e-02 5.5516e-02 5.5384e-02 6.5768e-02
2.8450e+00 4.2157e-02 4.3611e-02 5.5754e-02 5.5566e-02 6.6117e-02
2.8500e+00 4.2288e-02 4.3746e-02 5.5968e-02 5.5680e-02 6.6443e-02
2.8550e+00 4.2395e-02 4.3836e-02 5.6153e-02 5.5743e-02 6.6785e-02
2.8600e+00 4.2474e-02 4.3895e-02 5.6311e-02 5.5779e-02 6.7153e-02
2.8650e+00 4.2524e-02 4.3986e-02 5.6451e-02 5.5700e-02 6.7449e-02
2.8700e+00 4.2545e-02 4.4119e-02 5.6526e-02 5.5645e-02 6.7667e-02
2.8750e+00 4.2540e-02 4.4174e-02 5.6602e-02 5.5576e-02 6.7879e-02
2.8800e+00 4.2516e-02 4.4181e-02 5.6667e-02 5.5475e-02 6.8052e-02
2.8850e+00 4.2483e-02 4.4157e-02 5.6674e-02 5.5367e-02 6.8226e-02
2.8900e+00 4.2452e-02 4.4102e-02 5.6623e-02 5.5252e-02 6.8396e-02
2.8950e+00 4.2432e-02 4.4056e-02 5.6595e-02 5.5158e-02 6.8602e-02
2.9000e+00 4.2425e-02 4.4050e-02 5.6596e-02 5.5116e-02 6.8816e-02
2.9050e+00 4.2434e-02 4.4029e-02 5.6671e-02 5.5079e-02 6.9036e-02
2.9100e+00 4.2463e-02 4.4003e-02 5.6738e-02 5.5074e-02 6.9234e-02
2.9150e+00 4.2519e-02 4.3992e-02 5.6809e-02 5.5116e-02 6.9443e-02
2.9200e+00 4.2605e-02 4.4009e-02 5.6938e-02 5.5218e-02 6.9634e-02
2.9250e+00 4.2727e-02 4.4085e-02 5.7139e-02 5.5367e-02 6.9894e-02
2.9300e+00 4.2883e-02 4.4209e-02 5.7354e-02 5.5586e-02 7.0254e-02
2.9350e+00 4.3066e-02 4.4409e-02 5.7567e-02 5.5854e-02 7.0641e-02
2.9400e+00 4.3268e-02 4.4656e-02 5.7784e-02 5.6134e-02 7.1043e-02
2.9450e+00 4.3481e-02 4.4884e-02 5.7985e-02 5.6421e-02 7.1335e-02
2.9500e+00 4.3700e-02 4.5124e-02 5.8231e-02 5.6717e-02 7.1668e-02
2.9550e+00 4.3927e-02 4.5334e-02 5.8446e-02 5.7024e-02 7.2006e-02
2.9600e+00 4.4163e-02 4.5520e-02 5.8632e-02 5.7314e-02 7.2295e-02
2.9650e+00 4.4408e-02 4.5696e-02 5.8936e-02 5.7635e-02 7.2529e-02
2.9700e+00 4.4661e-02 4.5878e-02 5.9224e-02 5.7996e-02 7.2784e-02
2.9750e+00 4.4919e-02 4.6102e-02 5.9505e-02 5.8386e-02 7.3072e-02
2.9800e+00 4.5177e-02 4.6372e-02 5.9806e-02 5.8754e-02 7.3397e-02
2.9850e+00 4.5433e-02 4.6625e-02 6.0088e-02 5.9053e-02 7.3703e-02
2.9900e+00 4.5681e-02 4.6863e-02 6.0362e-02 5.9345e-02 7.3973e-02
2.9950e+00 4.5912e-02 4.7087e-02 6.0627e-02 5.9629e-02 7.4151e-02
3.0000e+00 4.6121e-02 4.7334e-02 6.0909e-02 5.9889e-02 7.4322e-02


==> nonlocalized_nonra_pAstar_pUstar.txt <==
tpUs_pApUs pUs_pApUs tpAs_pAspU pAs_pAspU tpUs_pAspUs pUs_pAspUs tpAs_pAspUs pAs_pAspUs
0.0000e+00 1 0.0000e+00 4 0.0000e+00 1 0.0000e+00 4
2.5000e-04 1 2.5000e-04 4 2.5000e-04 1 2.5000e-04 4
2.5000e-04 3 2.5000e-04 8 2.5000e-04 3 2.5000e-04 8
2.4625e-01 3 2.5000e-04 8 2.4050e-01 3 2.5000e-04 8
2.4625e-01 4 2.5000e-04 8 2.4050e-01 4 2.5000e-04 8
1.7908e+00 4 2.5000e-04 8 1.8057e+00 4 2.5000e-04 8
1.7908e+00 5 2.5000e-04 8 1.8057e+00 5 2.5000e-04 8
2.4413e+00 5 2.5000e-04 8 2.2128e+00 5 2.5000e-04 8
2.4413e+00 6 2.5000e-04 8 2.2128e+00 6 2.5000e-04 8
2.6695e+00 6 2.5000e-04 8 3.0000e+00 6 2.5000e-04 8
2.6695e+00 7 3.0000e+00 8 3.0000e+00 6 2.5000e-04 8
3.0000e+00 7 3.0000e+00 8 3.0000e+00 6 3.0000e+00 8


==> nonlocalized_ra_2n.txt <==
tp6 p6 tp8 p8 tt6 t6 tt8 t8 tnared nared tpred pred ttred tred
0.0000e+00 8 0.0000e+00 8 0.0000e+00 8 0.0000e+00 8 0.0000e+00 8 0.0000e+00 8 0.0000e+00 8
2.5000e-04 8 2.5000e-04 8 2.5000e-04 8 2.5000e-04 8 3.0000e+00 8 5.0000e-04 8 6.4250e-02 8
5.0000e-04 10 5.0000e-04 10 5.0000e-04 10 5.0000e-04 10 3.0000e+00 8 7.5000e-04 10 6.4500e-02 10
7.5000e-04 10 7.5000e-04 10 3.6175e-01 10 3.6425e-01 10 3.0000e+00 8 2.5000e-03 10 2.3625e-01 10
7.5000e-04 12 7.5000e-04 12 3.6200e-01 12 3.6450e-01 12 3.0000e+00 8 2.7500e-03 12 2.3650e-01 12
3.0250e-02 12 2.9250e-02 12 1.1455e+00 12 1.1590e+00 12 3.0000e+00 8 8.5250e-02 12 1.2075e+00 12
3.0500e-02 14 2.9250e-02 14 1.1457e+00 14 1.1592e+00 14 3.0000e+00 8 8.5500e-02 14 1.2078e+00 14
1.0275e-01 14 9.7750e-02 14 1.4095e+00 14 1.4050e+00 14 3.0000e+00 8 1.9350e-01 14 1.4303e+00 14
1.0300e-01 16 9.8000e-02 16 1.4097e+00 16 1.4052e+00 16 3.0000e+00 8 1.9375e-01 16 1.4305e+00 16
2.2625e-01 16 2.2375e-01 16 2.0882e+00 16 1.9372e+00 16 3.0000e+00 8 3.0150e-01 16 1.8623e+00 16
2.2650e-01 18 2.2400e-01 18 2.0885e+00 18 1.9375e+00 18 3.0000e+00 8 3.0175e-01 18 1.8625e+00 18
3.5925e-01 18 3.4900e-01 18 2.5822e+00 18 2.4217e+00 18 3.0000e+00 8 4.6125e-01 18 2.3785e+00 18
3.5950e-01 20 3.4925e-01 20 2.5825e+00 20 2.4220e+00 20 3.0000e+00 8 4.6150e-01 20 2.3788e+00 20
6.6650e-01 20 6.4475e-01 20 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 8.8975e-01 20 3.0000e+00 20
6.6675e-01 22 6.4500e-01 22 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 8.9000e-01 22
7.6275e-01 22 7.2975e-01 22 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 1.1773e+00 22
7.6300e-01 24 7.3000e-01 24 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 1.1775e+00 24
1.0858e+00 24 9.4800e-01 24 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 1.5310e+00 24
1.0860e+00 26 9.4825e-01 26 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 1.5313e+00 26
1.5553e+00 26 1.4770e+00 26 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 1.9160e+00 26
1.5555e+00 28 1.4772e+00 28 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 1.9163e+00 28
1.9860e+00 28 1.9648e+00 28 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 2.4223e+00 28
1.9863e+00 30 1.9650e+00 30 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 2.4225e+00 30
2.5345e+00 30 2.5117e+00 30 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 3.0000e+00 30
2.5348e+00 32 2.5120e+00 32 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 3.0000e+00 30
3.0000e+00 32 3.0000e+00 32 3.0000e+00 20 3.0000e+00 20 3.0000e+00 8 3.0000e+00 30

==> nonlocalized_ra_comptimes.txt <==
tred_na ered_na tred_ap ered_ap tred_at ered_at thred_na ehred_na thred_ap6 ehred_ap6 thred_ap8 ehred_ap8 thred_at6 ehred_at6 thred_at8 ehred_at8
375.7 4.6121e-02 879.5 1.1043e-03 610.4 3.7564e-03 14.8 5.9889e-02 166.0 4.6676e-03 265.3 1.3492e-03 73.6 1.6399e-02 83.2 7.0910e-03

==> nonlocalized_ra_errors.txt <==
t p6 p8 t6 t8 pred tred
0.0000e+00 1.6813e-15 1.6813e-15 1.6813e-15 1.6813e-15 5.1981e-16 5.1981e-16
5.0000e-03 9.0677e-06 9.1292e-06 1.8992e-05 4.3301e-05 1.0429e-05 1.2070e-05
1.0000e-02 9.5812e-06 9.6385e-06 2.1717e-05 4.5176e-05 1.0918e-05 2.2557e-05
1.5000e-02 1.0419e-05 1.0456e-05 2.5001e-05 4.7163e-05 1.1727e-05 3.1252e-05
2.0000e-02 1.1426e-05 1.1445e-05 2.8528e-05 4.9355e-05 1.2715e-05 3.8717e-05
2.5000e-02 1.2450e-05 1.2467e-05 3.2309e-05 5.1745e-05 1.3750e-05 4.5503e-05
3.0000e-02 1.3405e-05 1.3385e-05 3.6312e-05 5.4303e-05 1.4735e-05 5.1957e-05
3.5000e-02 1.3918e-05 1.3857e-05 4.0432e-05 5.7014e-05 1.5610e-05 5.8272e-05
4.0000e-02 1.4540e-05 1.4425e-05 4.4610e-05 5.9886e-05 1.6344e-05 6.4553e-05
4.5000e-02 1.5116e-05 1.4898e-05 4.8808e-05 6.3007e-05 1.6928e-05 7.0866e-05
5.0000e-02 1.5591e-05 1.5254e-05 5.2930e-05 6.6225e-05 1.7368e-05 7.7257e-05
5.5000e-02 1.6001e-05 1.5479e-05 5.7110e-05 7.0016e-05 1.7677e-05 8.3761e-05
6.0000e-02 1.6377e-05 1.5534e-05 6.1860e-05 7.3447e-05 1.7878e-05 9.0408e-05
6.5000e-02 1.6802e-05 1.5458e-05 6.6423e-05 7.7189e-05 1.7993e-05 9.6244e-05
7.0000e-02 1.7140e-05 1.5271e-05 7.0913e-05 8.1164e-05 1.8043e-05 9.6393e-05
7.5000e-02 1.7376e-05 1.4980e-05 7.4925e-05 8.5319e-05 1.8050e-05 9.7766e-05
8.0000e-02 1.7542e-05 1.4663e-05 7.9487e-05 8.9624e-05 1.8031e-05 1.0026e-04
8.5000e-02 1.7523e-05 1.4271e-05 8.4375e-05 9.4277e-05 1.8002e-05 1.0373e-04
9.0000e-02 1.7340e-05 1.3850e-05 8.9473e-05 9.9285e-05 1.7957e-05 1.0797e-04
9.5000e-02 1.7202e-05 1.3440e-05 9.4758e-05 1.0466e-04 1.7892e-05 1.1281e-04
1.0000e-01 1.7149e-05 1.3015e-05 1.0010e-04 1.1040e-04 1.7845e-05 1.1807e-04
1.0500e-01 1.6766e-05 1.2687e-05 1.0551e-04 1.1649e-04 1.7817e-05 1.2361e-04
1.1000e-01 1.7442e-05 1.2305e-05 1.1118e-04 1.2290e-04 1.7811e-05 1.2931e-04
1.1500e-01 1.9158e-05 1.1968e-05 1.1733e-04 1.2950e-04 1.7825e-05 1.3507e-04
1.2000e-01 2.0115e-05 1.1724e-05 1.2383e-04 1.3629e-04 1.7858e-05 1.4082e-04
1.2500e-01 2.0744e-05 1.1552e-05 1.3049e-04 1.4347e-04 1.7907e-05 1.4651e-04
1.3000e-01 2.1686e-05 1.1430e-05 1.3731e-04 1.5086e-04 1.7969e-05 1.5210e-04
1.3500e-01 2.2107e-05 1.1385e-05 1.4424e-04 1.5839e-04 1.8042e-05 1.5756e-04
1.4000e-01 2.2338e-05 1.1393e-05 1.5139e-04 1.6603e-04 1.8122e-05 1.6288e-04
1.4500e-01 2.2996e-05 1.1469e-05 1.5844e-04 1.7372e-04 1.8208e-05 1.6804e-04
1.5000e-01 2.3754e-05 1.1582e-05 1.6528e-04 1.8142e-04 1.8298e-05 1.7305e-04
1.5500e-01 2.4390e-05 1.1750e-05 1.7217e-04 1.8914e-04 1.8386e-05 1.7790e-04
1.6000e-01 2.4888e-05 1.1948e-05 1.7903e-04 1.9670e-04 1.8478e-05 1.8261e-04
1.6500e-01 2.5321e-05 1.2167e-05 1.8583e-04 2.0412e-04 1.8565e-05 1.8717e-04
1.7000e-01 2.5926e-05 1.2414e-05 1.9254e-04 2.1140e-04 1.8653e-05 1.9160e-04
1.7500e-01 2.6274e-05 1.2671e-05 1.9921e-04 2.1855e-04 1.8737e-05 1.9591e-04
1.8000e-01 2.6575e-05 1.2929e-05 2.0567e-04 2.2557e-04 1.8815e-05 2.0012e-04
1.8500e-01 2.6839e-05 1.3190e-05 2.1196e-04 2.3277e-04 1.8892e-05 2.0423e-04
1.9000e-01 2.7270e-05 1.3433e-05 2.1811e-04 2.3982e-04 1.8967e-05 2.0826e-04
1.9500e-01 2.7673e-05 1.3702e-05 2.2435e-04 2.4670e-04 1.9035e-05 2.1223e-04
2.0000e-01 2.8172e-05 1.3969e-05 2.3049e-04 2.5331e-04 1.9084e-05 2.1616e-04
2.0500e-01 2.8744e-05 1.4174e-05 2.3623e-04 2.5970e-04 1.9140e-05 2.2007e-04
2.1000e-01 2.9394e-05 1.4412e-05 2.4175e-04 2.6578e-04 1.9200e-05 2.2397e-04
2.1500e-01 2.9928e-05 1.4700e-05 2.4698e-04 2.7156e-04 1.9265e-05 2.2789e-04
2.2000e-01 3.0412e-05 1.4993e-05 2.5171e-04 2.7706e-04 1.9335e-05 2.3185e-04
2.2500e-01 3.0627e-05 1.5278e-05 2.5637e-04 2.8214e-04 1.9415e-05 2.3586e-04
2.3000e-01 3.0894e-05 1.5445e-05 2.6156e-04 2.8670e-04 1.9501e-05 2.3994e-04
2.3500e-01 3.1251e-05 1.5633e-05 2.6595e-04 2.9079e-04 1.9582e-05 2.4409e-04
2.4000e-01 3.1652e-05 1.5840e-05 2.6938e-04 2.9473e-04 1.9669e-05 2.4573e-04
2.4500e-01 3.2028e-05 1.6016e-05 2.7258e-04 2.9823e-04 1.9760e-05 2.4666e-04
2.5000e-01 3.2398e-05 1.6135e-05 2.7543e-04 3.0160e-04 1.9834e-05 2.4781e-04
2.5500e-01 3.2705e-05 1.6292e-05 2.7796e-04 3.0430e-04 1.9905e-05 2.4918e-04
2.6000e-01 3.2865e-05 1.6449e-05 2.8050e-04 3.0655e-04 1.9969e-05 2.5078e-04
2.6500e-01 3.3260e-05 1.6591e-05 2.8368e-04 3.0849e-04 2.0019e-05 2.5262e-04
2.7000e-01 3.4276e-05 1.6691e-05 2.9118e-04 3.1083e-04 2.0054e-05 2.5469e-04
2.7500e-01 3.5598e-05 1.6823e-05 2.9548e-04 3.1365e-04 2.0078e-05 2.5700e-04
2.8000e-01 3.6241e-05 1.7001e-05 3.0530e-04 3.1667e-04 2.0084e-05 2.5952e-04
2.8500e-01 3.6135e-05 1.7200e-05 3.2375e-04 3.2006e-04 2.0076e-05 2.6223e-04
2.9000e-01 3.6123e-05 1.7554e-05 3.5369e-04 3.2317e-04 2.0052e-05 2.6509e-04
2.9500e-01 3.7180e-05 1.7547e-05 3.9116e-04 3.2730e-04 2.0017e-05 2.6807e-04
3.0000e-01 3.9510e-05 1.7448e-05 4.2292e-04 3.3059e-04 1.9970e-05 2.7114e-04
3.0500e-01 4.1260e-05 1.7210e-05 4.4038e-04 3.3460e-04 1.9902e-05 2.7425e-04
3.1000e-01 4.2877e-05 1.6984e-05 4.5944e-04 3.3834e-04 1.9834e-05 2.7738e-04
3.1500e-01 4.4068e-05 1.6889e-05 4.8266e-04 3.3995e-04 1.9773e-05 2.8050e-04
3.2000e-01 4.5244e-05 1.6657e-05 4.9769e-04 3.4252e-04 1.9708e-05 2.8357e-04
3.2500e-01 4.4892e-05 1.6466e-05 5.0720e-04 3.4748e-04 1.9646e-05 2.8659e-04
3.3000e-01 4.5765e-05 1.6892e-05 5.1982e-04 3.5368e-04 1.9601e-05 2.8953e-04
3.3500e-01 4.7345e-05 1.7449e-05 5.2751e-04 3.5985e-04 1.9559e-05 2.9239e-04
3.4000e-01 5.0612e-05 1.7985e-05 5.5287e-04 3.6133e-04 1.9530e-05 2.9515e-04
3.4500e-01 5.3296e-05 1.8113e-05 5.8836e-04 3.6488e-04 1.9514e-05 2.9782e-04
3.5000e-01 5.7604e-05 1.8318e-05 6.2430e-04 3.6670e-04 1.9513e-05 3.0039e-04
3.5500e-01 5.7127e-05 1.8064e-05 6.7115e-04 3.6278e-04 1.9520e-05 3.0285e-04
3.6000e-01 5.6943e-05 1.8196e-05 7.0135e-04 3.6212e-04 1.9546e-05 3.0523e-04
3.6500e-01 5.7366e-05 1.8361e-05 7.1400e-04 3.6310e-04 1.9580e-05 3.0752e-04
3.7000e-01 5.7959e-05 1.8776e-05 7.2140e-04 3.6421e-04 1.9621e-05 3.0973e-04
3.7500e-01 5.8047e-05 1.9343e-05 7.3062e-04 3.6428e-04 1.9681e-05 3.1188e-04
3.8000e-01 5.7843e-05 1.9892e-05 7.4077e-04 3.6581e-04 1.9750e-05 3.1399e-04
3.8500e-01 5.6921e-05 2.0516e-05 7.5442e-04 3.6723e-04 1.9829e-05 3.1607e-04
3.9000e-01 5.8630e-05 2.0824e-05 7.6974e-04 3.6979e-04 1.9919e-05 3.1816e-04
3.9500e-01 6.0147e-05 2.1028e-05 7.8580e-04 3.7256e-04 2.0016e-05 3.2027e-04
4.0000e-01 6.2152e-05 2.1379e-05 8.0395e-04 3.7349e-04 2.0117e-05 3.2244e-04
4.0500e-01 6.3437e-05 2.1534e-05 8.2316e-04 3.7633e-04 2.0218e-05 3.2469e-04
4.1000e-01 6.2615e-05 2.2157e-05 8.4328e-04 3.7795e-04 2.0323e-05 3.2702e-04
4.1500e-01 6.2185e-05 2.3169e-05 8.6377e-04 3.7872e-04 2.0441e-05 3.2944e-04
4.2000e-01 6.1227e-05 2.4719e-05 8.8492e-04 3.7857e-04 2.0575e-05 3.3197e-04
4.2500e-01 6.0920e-05 2.5981e-05 9.0565e-04 3.7731e-04 2.0738e-05 3.3457e-04
4.3000e-01 6.1378e-05 2.7087e-05 9.2622e-04 3.7771e-04 2.0928e-05 3.3723e-04
4.3500e-01 6.3168e-05 2.8820e-05 9.4672e-04 3.7824e-04 2.1141e-05 3.3993e-04
4.4000e-01 6.4847e-05 3.1236e-05 9.6732e-04 3.7769e-04 2.1373e-05 3.4263e-04
4.4500e-01 6.7832e-05 3.3242e-05 9.8735e-04 3.7726e-04 2.1608e-05 3.4531e-04
4.5000e-01 7.3364e-05 3.5688e-05 1.0072e-03 3.7589e-04 2.1837e-05 3.4793e-04
4.5500e-01 7.6022e-05 3.5926e-05 1.0277e-03 3.7444e-04 2.2053e-05 3.5048e-04
4.6000e-01 7.9095e-05 3.6172e-05 1.0486e-03 3.7293e-04 2.2264e-05 3.5293e-04
4.6500e-01 8.3718e-05 3.7166e-05 1.0690e-03 3.7184e-04 2.2486e-05 3.5524e-04
4.7000e-01 8.7204e-05 3.9865e-05 1.0909e-03 3.7181e-04 2.2672e-05 3.5738e-04
4.7500e-01 9.0436e-05 4.0346e-05 1.1128e-03 3.7220e-04 2.2868e-05 3.5932e-04
4.8000e-01 9.5157e-05 4.1508e-05 1.1362e-03 3.7330e-04 2.3074e-05 3.6102e-04
4.8500e-01 1.0244e-04 4.2516e-05 1.1595e-03 3.7517e-04 2.3278e-05 3.6248e-04
4.9000e-01 1.0935e-04 4.3698e-05 1.1826e-03 3.7629e-04 2.3482e-05 3.6369e-04
4.9500e-01 1.1310e-04 4.5637e-05 1.2036e-03 3.7671e-04 2.3703e-05 3.6467e-04
5.0000e-01 1.1400e-04 4.7469e-05 1.2253e-03 3.7802e-04 2.3942e-05 3.6546e-04
5.0500e-01 1.1864e-04 4.8765e-05 1.2456e-03 3.8176e-04 2.4203e-05 3.6608e-04
5.1000e-01 1.2518e-04 4.8535e-05 1.2626e-03 3.8391e-04 2.4475e-05 3.6657e-04
5.1500e-01 1.2955e-04 4.7792e-05 1.2829e-03 3.8542e-04 2.4761e-05 3.6695e-04
5.2000e-01 1.3197e-04 4.7636e-05 1.3043e-03 3.8667e-04 2.5064e-05 3.6724e-04
5.2500e-01 1.3405e-04 4.7275e-05 1.3235e-03 3.9351e-04 2.5373e-05 3.6742e-04
5.3000e-01 1.3704e-04 4.7818e-05 1.3389e-03 4.0009e-04 2.5679e-05 3.6749e-04
5.3500e-01 1.3947e-04 4.7865e-05 1.3540e-03 4.0538e-04 2.5968e-05 3.6741e-04
5.4000e-01 1.4445e-04 4.8933e-05 1.3717e-03 4.1214e-04 2.6255e-05 3.6718e-04
5.4500e-01 1.4974e-04 4.8711e-05 1.3867e-03 4.2136e-04 2.6541e-05 3.6678e-04
5.5000e-01 1.5562e-04 4.8798e-05 1.3981e-03 4.2910e-04 2.6824e-05 3.6618e-04
5.5500e-01 1.5820e-04 4.9533e-05 1.4114e-03 4.3636e-04 2.7097e-05 3.6538e-04
5.6000e-01 1.6113e-04 4.9601e-05 1.4251e-03 4.4487e-04 2.7369e-05 3.6438e-04
5.6500e-01 1.6144e-04 5.0495e-05 1.4383e-03 4.5254e-04 2.7637e-05 3.6321e-04
5.7000e-01 1.6097e-04 5.1956e-05 1.4509e-03 4.5924e-04 2.7887e-05 3.6188e-04
5.7500e-01 1.6192e-04 5.3279e-05 1.4633e-03 4.6459e-04 2.8132e-05 3.6045e-04
5.8000e-01 1.6553e-04 5.4049e-05 1.4730e-03 4.6898e-04 2.8382e-05 3.5899e-04
5.8500e-01 1.6753e-04 5.4266e-05 1.4788e-03 4.7356e-04 2.8626e-05 3.5760e-04
5.9000e-01 1.6854e-04 5.5123e-05 1.4864e-03 4.7978e-04 2.8878e-05 3.5635e-04
5.9500e-01 1.7105e-04 5.7669e-05 1.4940e-03 4.8664e-04 2.9150e-05 3.5536e-04
6.0000e-01 1.7521e-04 5.9092e-05 1.5022e-03 4.9399e-04 2.9430e-05 3.5467e-04
6.0500e-01 1.7703e-04 6.1119e-05 1.5115e-03 4.9983e-04 2.9712e-05 3.5431e-04
6.1000e-01 1.8055e-04 6.1796e-05 1.5190e-03 5.0661e-04 2.9991e-05 3.5425e-04
6.1500e-01 1.8417e-04 6.1546e-05 1.5268e-03 5.1361e-04 3.0267e-05 3.5441e-04
6.2000e-01 1.8946e-04 6.1377e-05 1.5324e-03 5.1867e-04 3.0543e-05 3.5466e-04
6.2500e-01 1.9371e-04 6.3057e-05 1.5377e-03 5.2407e-04 3.0821e-05 3.5486e-04
6.3000e-01 1.9783e-04 6.3078e-05 1.5422e-03 5.2851e-04 3.1108e-05 3.5487e-04
6.3500e-01 2.0386e-04 6.2928e-05 1.5479e-03 5.3509e-04 3.1426e-05 3.5459e-04
6.4000e-01 2.0770e-04 6.3171e-05 1.5516e-03 5.3826e-04 3.1799e-05 3.5395e-04
6.4500e-01 2.1295e-04 6.3163e-05 1.5554e-03 5.4332e-04 3.2235e-05 3.5295e-04
6.5000e-01 2.2047e-04 6.3316e-05 1.5572e-03 5.4816e-04 3.2724e-05 3.5162e-04
6.5500e-01 2.2525e-04 6.4038e-05 1.5586e-03 5.5434e-04 3.3239e-05 3.5001e-04
6.6000e-01 2.2942e-04 6.4736e-05 1.5615e-03 5.5996e-04 3.3767e-05 3.4821e-04
6.6500e-01 2.3523e-04 6.5214e-05 1.5638e-03 5.6533e-04 3.4285e-05 3.4629e-04
6.7000e-01 2.4045e-04 6.5359e-05 1.5685e-03 5.7111e-04 3.4742e-05 3.4435e-04
6.7500e-01 2.4369e-04 6.5197e-05 1.5772e-03 5.7869e-04 3.5126e-05 3.4247e-04
6.8000e-01 2.4861e-04 6.5028e-05 1.5854e-03 5.8683e-04 3.5464e-05 3.4075e-04
6.8500e-01 2.5278e-04 6.5227e-05 1.5925e-03 5.9455e-04 3.5759e-05 3.3928e-04
6.9000e-01 2.5516e-04 6.5552e-05 1.5999e-03 6.0291e-04 3.5996e-05 3.3817e-04
6.9500e-01 2.5869e-04 6.6147e-05 1.6050e-03 6.0848e-04 3.6235e-05 3.3753e-04
7.0000e-01 2.6436e-04 6.6332e-05 1.6091e-03 6.1490e-04 3.6579e-05 3.3743e-04
7.0500e-01 2.7043e-04 6.6699e-05 1.6129e-03 6.2213e-04 3.7071e-05 3.3795e-04
7.1000e-01 2.7522e-04 6.6894e-05 1.6210e-03 6.2728e-04 3.7659e-05 3.3910e-04
7.1500e-01 2.7978e-04 6.7308e-05 1.6277e-03 6.3153e-04 3.8252e-05 3.4084e-04
7.2000e-01 2.8321e-04 6.7968e-05 1.6349e-03 6.3744e-04 3.8765e-05 3.4310e-04
7.2500e-01 2.8690e-04 6.8408e-05 1.6390e-03 6.4242e-04 3.9152e-05 3.4574e-04
7.3000e-01 2.9001e-04 6.8802e-05 1.6462e-03 6.4638e-04 3.9412e-05 3.4861e-04
7.3500e-01 2.9314e-04 6.9549e-05 1.6505e-03 6.5170e-04 3.9559e-05 3.5154e-04
7.4000e-01 2.9585e-04 7.2995e-05 1.6535e-03 6.5732e-04 3.9647e-05 3.5438e-04
7.4500e-01 2.9988e-04 7.2001e-05 1.6602e-03 6.6247e-04 3.9775e-05 3.5700e-04
7.5000e-01 3.0640e-04 7.0960e-05 1.6646e-03 6.6732e-04 4.0021e-05 3.5932e-04
7.5500e-01 3.1169e-04 7.1469e-05 1.6715e-03 6.7087e-04 4.0398e-05 3.6130e-04
7.6000e-01 3.1464e-04 7.2388e-05 1.6753e-03 6.7575e-04 4.0881e-05 3.6293e-04
7.6500e-01 3.1871e-04 7.5041e-05 1.6759e-03 6.7974e-04 4.1496e-05 3.6423e-04
7.7000e-01 3.2317e-04 7.6718e-05 1.6773e-03 6.8551e-04 4.2281e-05 3.6522e-04
7.7500e-01 3.2784e-04 7.7982e-05 1.6817e-03 6.9155e-04 4.3202e-05 3.6591e-04
7.8000e-01 3.3513e-04 7.9479e-05 1.6878e-03 6.9539e-04 4.4184e-05 3.6632e-04
7.8500e-01 3.4107e-04 8.0124e-05 1.6893e-03 7.0116e-04 4.5134e-05 3.6645e-04
7.9000e-01 3.4569e-04 8.1013e-05 1.6938e-03 7.0850e-04 4.5968e-05 3.6631e-04
7.9500e-01 3.4922e-04 8.2043e-05 1.6967e-03 7.1549e-04 4.6647e-05 3.6596e-04
8.0000e-01 3.5367e-04 8.2999e-05 1.7002e-03 7.2131e-04 4.7176e-05 3.6545e-04
8.0500e-01 3.5753e-04 8.3681e-05 1.7037e-03 7.2594e-04 4.7593e-05 3.6489e-04
8.1000e-01 3.6192e-04 8.3756e-05 1.7050e-03 7.3109e-04 4.7951e-05 3.6437e-04
8.1500e-01 3.6478e-04 8.4206e-05 1.7111e-03 7.3485e-04 4.8301e-05 3.6400e-04
8.2000e-01 3.6614e-04 8.4358e-05 1.7206e-03 7.3977e-04 4.8686e-05 3.6387e-04
8.2500e-01 3.6694e-04 8.4631e-05 1.7302e-03 7.4283e-04 4.9130e-05 3.6403e-04
8.3000e-01 3.6852e-04 8.6478e-05 1.7395e-03 7.4352e-04 4.9657e-05 3.6450e-04
8.3500e-01 3.7124e-04 8.6498e-05 1.7500e-03 7.4633e-04 5.0311e-05 3.6523e-04
8.4000e-01 3.7340e-04 8.6393e-05 1.7582e-03 7.5384e-04 5.1110e-05 3.6619e-04
8.4500e-01 3.7577e-04 8.7452e-05 1.7681e-03 7.6112e-04 5.2012e-05 3.6732e-04
8.5000e-01 3.7901e-04 8.8556e-05 1.7858e-03 7.6851e-04 5.2989e-05 3.6857e-04
8.5500e-01 3.8180e-04 8.9608e-05 1.7972e-03 7.7432e-04 5.4048e-05 3.6993e-04
8.6000e-01 3.8558e-04 9.0438e-05 1.8092e-03 7.7871e-04 5.5167e-05 3.7143e-04
8.6500e-01 3.8904e-04 9.1350e-05 1.8222e-03 7.7874e-04 5.6269e-05 3.7311e-04
8.7000e-01 3.9210e-04 9.2703e-05 1.8323e-03 7.8293e-04 5.7264e-05 3.7501e-04
8.7500e-01 3.9692e-04 9.4170e-05 1.8385e-03 7.8681e-04 5.8129e-05 3.7716e-04
8.8000e-01 4.0167e-04 9.5105e-05 1.8439e-03 7.8862e-04 5.8904e-05 3.7952e-04
8.8500e-01 4.0462e-04 9.5843e-05 1.8522e-03 7.9050e-04 5.9604e-05 3.8205e-04
8.9000e-01 4.0833e-04 9.6341e-05 1.8606e-03 7.9217e-04 6.0231e-05 3.8466e-04
8.9500e-01 4.1195e-04 9.7167e-05 1.8687e-03 7.9236e-04 6.0792e-05 3.8723e-04
9.0000e-01 4.1520e-04 9.7096e-05 1.8763e-03 7.9457e-04 6.1322e-05 3.8963e-04
9.0500e-01 4.1793e-04 9.8425e-05 1.8834e-03 7.9730e-04 6.1848e-05 3.9178e-04
9.1000e-01 4.2015e-04 9.9855e-05 1.8913e-03 7.9979e-04 6.2456e-05 3.9360e-04
9.1500e-01 4.2245e-04 1.0085e-04 1.8934e-03 8.0082e-04 6.3214e-05 3.9508e-04
9.2000e-01 4.2510e-04 1.0174e-04 1.8917e-03 7.9884e-04 6.4119e-05 3.9626e-04
9.2500e-01 4.2929e-04 1.0347e-04 1.8967e-03 7.9475e-04 6.5156e-05 3.9719e-04
9.3000e-01 4.3479e-04 1.0464e-04 1.9016e-03 7.9401e-04 6.6261e-05 3.9794e-04
9.3500e-01 4.3767e-04 1.0640e-04 1.9008e-03 7.9535e-04 6.7327e-05 3.9856e-04
9.4000e-01 4.3860e-04 1.0721e-04 1.9036e-03 7.9854e-04 6.8294e-05 3.9907e-04
9.4500e-01 4.4006e-04 1.0784e-04 1.9086e-03 8.0193e-04 6.9139e-05 3.9945e-04
9.5000e-01 4.4129e-04 1.0846e-04 1.9103e-03 8.0382e-04 6.9877e-05 3.9971e-04
9.5500e-01 4.4106e-04 1.0935e-04 1.9108e-03 8.0301e-04 7.0560e-05 3.9986e-04
9.6000e-01 4.4148e-04 1.1008e-04 1.9122e-03 8.0784e-04 7.1224e-05 3.9993e-04
9.6500e-01 4.4071e-04 1.1080e-04 1.9112e-03 8.1174e-04 7.1893e-05 3.9998e-04
9.7000e-01 4.3899e-04 1.1125e-04 1.9110e-03 8.1722e-04 7.2569e-05 4.0007e-04
9.7500e-01 4.3819e-04 1.1193e-04 1.9154e-03 8.2481e-04 7.3240e-05 4.0030e-04
9.8000e-01 4.3993e-04 1.1241e-04 1.9193e-03 8.2893e-04 7.3910e-05 4.0079e-04
9.8500e-01 4.4206e-04 1.1302e-04 1.9278e-03 8.3035e-04 7.4609e-05 4.0163e-04
9.9000e-01 4.4181e-04 1.1386e-04 1.9347e-03 8.3257e-04 7.5435e-05 4.0290e-04
9.9500e-01 4.4138e-04 1.1476e-04 1.9378e-03 8.3636e-04 7.6436e-05 4.0463e-04
1.0000e+00 4.4002e-04 1.1594e-04 1.9394e-03 8.4171e-04 7.7502e-05 4.0675e-04
1.0050e+00 4.3793e-04 1.1693e-04 1.9413e-03 8.4735e-04 7.8437e-05 4.0916e-04
1.0100e+00 4.3911e-04 1.1789e-04 1.9420e-03 8.5536e-04 7.9123e-05 4.1168e-04
1.0150e+00 4.3985e-04 1.1860e-04 1.9439e-03 8.6682e-04 7.9571e-05 4.1417e-04
1.0200e+00 4.4161e-04 1.1896e-04 1.9475e-03 8.7534e-04 7.9865e-05 4.1655e-04
1.0250e+00 4.4445e-04 1.1949e-04 1.9474e-03 8.8123e-04 8.0189e-05 4.1882e-04
1.0300e+00 4.4633e-04 1.2035e-04 1.9435e-03 8.8848e-04 8.0788e-05 4.2101e-04
1.0350e+00 4.4956e-04 1.2113e-04 1.9441e-03 8.9692e-04 8.1796e-05 4.2317e-04
1.0400e+00 4.5068e-04 1.2216e-04 1.9423e-03 9.0667e-04 8.3140e-05 4.2530e-04
1.0450e+00 4.5216e-04 1.2319e-04 1.9384e-03 9.0934e-04 8.4613e-05 4.2734e-04
1.0500e+00 4.5201e-04 1.2426e-04 1.9377e-03 9.1529e-04 8.5999e-05 4.2919e-04
1.0550e+00 4.5308e-04 1.2537e-04 1.9433e-03 9.3093e-04 8.7194e-05 4.3073e-04
1.0600e+00 4.5430e-04 1.2668e-04 1.9546e-03 9.4087e-04 8.8186e-05 4.3189e-04
1.0650e+00 4.5613e-04 1.2782e-04 1.9626e-03 9.4852e-04 8.9076e-05 4.3262e-04
1.0700e+00 4.5605e-04 1.2888e-04 1.9721e-03 9.6255e-04 9.0055e-05 4.3300e-04
1.0750e+00 4.5762e-04 1.2975e-04 1.9833e-03 9.8064e-04 9.1241e-05 4.3314e-04
1.0800e+00 4.5912e-04 1.3072e-04 1.9935e-03 9.9614e-04 9.2566e-05 4.3321e-04
1.0850e+00 4.6078e-04 1.3165e-04 2.0068e-03 1.0039e-03 9.3850e-05 4.3340e-04
1.0900e+00 4.6374e-04 1.3240e-04 2.0206e-03 1.0099e-03 9.4998e-05 4.3388e-04
1.0950e+00 4.6787e-04 1.3278e-04 2.0284e-03 1.0219e-03 9.6014e-05 4.3480e-04
1.1000e+00 4.7105e-04 1.3322e-04 2.0408e-03 1.0286e-03 9.6947e-05 4.3625e-04
1.1050e+00 4.7463e-04 1.3417e-04 2.0595e-03 1.0316e-03 9.7845e-05 4.3830e-04
1.1100e+00 4.7781e-04 1.3491e-04 2.0768e-03 1.0369e-03 9.8732e-05 4.4092e-04
1.1150e+00 4.7961e-04 1.3543e-04 2.0958e-03 1.0436e-03 9.9694e-05 4.4404e-04
1.1200e+00 4.8227e-04 1.3563e-04 2.1159e-03 1.0568e-03 1.0082e-04 4.4752e-04
1.1250e+00 4.8534e-04 1.3652e-04 2.1314e-03 1.0682e-03 1.0207e-04 4.5126e-04
1.1300e+00 4.8883e-04 1.3752e-04 2.1485e-03 1.0744e-03 1.0326e-04 4.5513e-04
1.1350e+00 4.9255e-04 1.3842e-04 2.1678e-03 1.0869e-03 1.0424e-04 4.5906e-04
1.1400e+00 4.9688e-04 1.3904e-04 2.1895e-03 1.0978e-03 1.0507e-04 4.6298e-04
1.1450e+00 5.0158e-04 1.3975e-04 2.2064e-03 1.1013e-03 1.0602e-04 4.6685e-04
1.1500e+00 5.0512e-04 1.4065e-04 2.2247e-03 1.1004e-03 1.0731e-04 4.7062e-04
1.1550e+00 5.0814e-04 1.4222e-04 2.2408e-03 1.1035e-03 1.0891e-04 4.7420e-04
1.1600e+00 5.1282e-04 1.4410e-04 2.2588e-03 1.1090e-03 1.1061e-04 4.7752e-04
1.1650e+00 5.1646e-04 1.4616e-04 2.2765e-03 1.1198e-03 1.1238e-04 4.8052e-04
1.1700e+00 5.1819e-04 1.4785e-04 2.2926e-03 1.1287e-03 1.1424e-04 4.8314e-04
1.1750e+00 5.2282e-04 1.4930e-04 2.3099e-03 1.1369e-03 1.1607e-04 4.8538e-04
1.1800e+00 5.2782e-04 1.5096e-04 2.3247e-03 1.1406e-03 1.1784e-04 4.8720e-04
1.1850e+00 5.3119e-04 1.5263e-04 2.3366e-03 1.1446e-03 1.1886e-04 4.8863e-04
1.1900e+00 5.3707e-04 1.5374e-04 2.3484e-03 1.1454e-03 1.1941e-04 4.8975e-04
1.1950e+00 5.4260e-04 1.5463e-04 2.3582e-03 1.1486e-03 1.1961e-04 4.9072e-04
1.2000e+00 5.4730e-04 1.5514e-04 2.3676e-03 1.1556e-03 1.1973e-04 4.9172e-04
1.2050e+00 5.5178e-04 1.5543e-04 2.3767e-03 1.1571e-03 1.2002e-04 4.9295e-04
1.2100e+00 5.5688e-04 1.5645e-04 2.3881e-03 1.1577e-03 1.2064e-04 4.9449e-04
1.2150e+00 5.6257e-04 1.5768e-04 2.4001e-03 1.1562e-03 1.2167e-04 4.9606e-04
1.2200e+00 5.6686e-04 1.5904e-04 2.4143e-03 1.1591e-03 1.2313e-04 4.9838e-04
1.2250e+00 5.7158e-04 1.6074e-04 2.4272e-03 1.1594e-03 1.2488e-04 5.0147e-04
1.2300e+00 5.7510e-04 1.6284e-04 2.4404e-03 1.1604e-03 1.2666e-04 5.0530e-04
1.2350e+00 5.7738e-04 1.6453e-04 2.4529e-03 1.1614e-03 1.2812e-04 5.0974e-04
1.2400e+00 5.8257e-04 1.6620e-04 2.4651e-03 1.1627e-03 1.2916e-04 5.1466e-04
1.2450e+00 5.8782e-04 1.6739e-04 2.4792e-03 1.1682e-03 1.2998e-04 5.1992e-04
1.2500e+00 5.8987e-04 1.6828e-04 2.4910e-03 1.1699e-03 1.3083e-04 5.2537e-04
1.2550e+00 5.9286e-04 1.6953e-04 2.5009e-03 1.1684e-03 1.3183e-04 5.3085e-04
1.2600e+00 5.9578e-04 1.7084e-04 2.5125e-03 1.1644e-03 1.3300e-04 5.3625e-04
1.2650e+00 5.9792e-04 1.7190e-04 2.5228e-03 1.1631e-03 1.3429e-04 5.4149e-04
1.2700e+00 5.9957e-04 1.7262e-04 2.5329e-03 1.1624e-03 1.3566e-04 5.4659e-04
1.2750e+00 6.0144e-04 1.7324e-04 2.5417e-03 1.1632e-03 1.3700e-04 5.5162e-04
1.2800e+00 6.0288e-04 1.7382e-04 2.5516e-03 1.1625e-03 1.3827e-04 5.5670e-04
1.2850e+00 6.0497e-04 1.7430e-04 2.5622e-03 1.1621e-03 1.3961e-04 5.6196e-04
1.2900e+00 6.0731e-04 1.7484e-04 2.5733e-03 1.1635e-03 1.4112e-04 5.6748e-04
1.2950e+00 6.0922e-04 1.7582e-04 2.5848e-03 1.1648e-03 1.4263e-04 5.7327e-04
1.3000e+00 6.1135e-04 1.7678e-04 2.5976e-03 1.1681e-03 1.4392e-04 5.7928e-04
1.3050e+00 6.1432e-04 1.7800e-04 2.6111e-03 1.1685e-03 1.4499e-04 5.8538e-04
1.3100e+00 6.1884e-04 1.7975e-04 2.6259e-03 1.1661e-03 1.4600e-04 5.9142e-04
1.3150e+00 6.2270e-04 1.8143e-04 2.6410e-03 1.1679e-03 1.4699e-04 5.9719e-04
1.3200e+00 6.2659e-04 1.8326e-04 2.6564e-03 1.1693e-03 1.4799e-04 6.0251e-04
1.3250e+00 6.3056e-04 1.8511e-04 2.6727e-03 1.1719e-03 1.4904e-04 6.0732e-04
1.3300e+00 6.3643e-04 1.8690e-04 2.6896e-03 1.1783e-03 1.5009e-04 6.1169e-04
1.3350e+00 6.4328e-04 1.8848e-04 2.7078e-03 1.1863e-03 1.5103e-04 6.1578e-04
1.3400e+00 6.4946e-04 1.9012e-04 2.7259e-03 1.1920e-03 1.5198e-04 6.1973e-04
1.3450e+00 6.5482e-04 1.9144e-04 2.7451e-03 1.2006e-03 1.5319e-04 6.2356e-04
1.3500e+00 6.6053e-04 1.9329e-04 2.7647e-03 1.2089e-03 1.5456e-04 6.2722e-04
1.3550e+00 6.6650e-04 1.9512e-04 2.7834e-03 1.2147e-03 1.5575e-04 6.3066e-04
1.3600e+00 6.7142e-04 1.9648e-04 2.8037e-03 1.2190e-03 1.5658e-04 6.3392e-04
1.3650e+00 6.7582e-04 1.9756e-04 2.8246e-03 1.2253e-03 1.5713e-04 6.3712e-04
1.3700e+00 6.8009e-04 1.9857e-04 2.8473e-03 1.2308e-03 1.5766e-04 6.4043e-04
1.3750e+00 6.8430e-04 1.9966e-04 2.8684e-03 1.2389e-03 1.5850e-04 6.4399e-04
1.3800e+00 6.8853e-04 2.0109e-04 2.8902e-03 1.2459e-03 1.5981e-04 6.4788e-04
1.3850e+00 6.9331e-04 2.0261e-04 2.9135e-03 1.2531e-03 1.6137e-04 6.5208e-04
1.3900e+00 6.9802e-04 2.0406e-04 2.9367e-03 1.2622e-03 1.6265e-04 6.5655e-04
1.3950e+00 7.0405e-04 2.0517e-04 2.9595e-03 1.2735e-03 1.6328e-04 6.6122e-04
1.4000e+00 7.0956e-04 2.0604e-04 2.9843e-03 1.2848e-03 1.6353e-04 6.6604e-04
1.4050e+00 7.1434e-04 2.0710e-04 3.0107e-03 1.2973e-03 1.6402e-04 6.7096e-04
1.4100e+00 7.2009e-04 2.0856e-04 3.0378e-03 1.3050e-03 1.6504e-04 6.7594e-04
1.4150e+00 7.2501e-04 2.1001e-04 3.0633e-03 1.3125e-03 1.6641e-04 6.8092e-04
1.4200e+00 7.3077e-04 2.1165e-04 3.0915e-03 1.3208e-03 1.6774e-04 6.8584e-04
1.4250e+00 7.3741e-04 2.1343e-04 3.1222e-03 1.3287e-03 1.6897e-04 6.9072e-04
1.4300e+00 7.4531e-04 2.1523e-04 3.1547e-03 1.3363e-03 1.7038e-04 6.9564e-04
1.4350e+00 7.5251e-04 2.1732e-04 3.1903e-03 1.3451e-03 1.7215e-04 6.9878e-04
1.4400e+00 7.6144e-04 2.1952e-04 3.2271e-03 1.3540e-03 1.7429e-04 7.0237e-04
1.4450e+00 7.7071e-04 2.2200e-04 3.2656e-03 1.3639e-03 1.7665e-04 7.0659e-04
1.4500e+00 7.8070e-04 2.2458e-04 3.3042e-03 1.3734e-03 1.7902e-04 7.1139e-04
1.4550e+00 7.9131e-04 2.2697e-04 3.3434e-03 1.3834e-03 1.8117e-04 7.1663e-04
1.4600e+00 8.0264e-04 2.2914e-04 3.3839e-03 1.3934e-03 1.8291e-04 7.2215e-04
1.4650e+00 8.1520e-04 2.3126e-04 3.4243e-03 1.4045e-03 1.8419e-04 7.2780e-04
1.4700e+00 8.2885e-04 2.3335e-04 3.4657e-03 1.4159e-03 1.8522e-04 7.3350e-04
1.4750e+00 8.4286e-04 2.3531e-04 3.5083e-03 1.4273e-03 1.8635e-04 7.3921e-04
1.4800e+00 8.5703e-04 2.3757e-04 3.5519e-03 1.4397e-03 1.8781e-04 7.4494e-04
1.4850e+00 8.7030e-04 2.4004e-04 3.5951e-03 1.4531e-03 1.8936e-04 7.5071e-04
1.4900e+00 8.8255e-04 2.4250e-04 3.6394e-03 1.4658e-03 1.9080e-04 7.5650e-04
1.4950e+00 8.9533e-04 2.4498e-04 3.6842e-03 1.4783e-03 1.9238e-04 7.6231e-04
1.5000e+00 9.0754e-04 2.4755e-04 3.7290e-03 1.4924e-03 1.9423e-04 7.6815e-04
1.5050e+00 9.1902e-04 2.5007e-04 3.7740e-03 1.5057e-03 1.9611e-04 7.7403e-04
1.5100e+00 9.3122e-04 2.5234e-04 3.8194e-03 1.5193e-03 1.9779e-04 7.7995e-04
1.5150e+00 9.4263e-04 2.5435e-04 3.8635e-03 1.5343e-03 1.9939e-04 7.8585e-04
1.5200e+00 9.5436e-04 2.5623e-04 3.9069e-03 1.5490e-03 2.0106e-04 7.9166e-04
1.5250e+00 9.6629e-04 2.5808e-04 3.9486e-03 1.5625e-03 2.0280e-04 7.9731e-04
1.5300e+00 9.7697e-04 2.6010e-04 3.9899e-03 1.5769e-03 2.0458e-04 8.0281e-04
1.5350e+00 9.8736e-04 2.6247e-04 4.0297e-03 1.5900e-03 2.0697e-04 8.0828e-04
1.5400e+00 9.9684e-04 2.6528e-04 4.0673e-03 1.6041e-03 2.0867e-04 8.1381e-04
1.5450e+00 1.0067e-03 2.6840e-04 4.1037e-03 1.6193e-03 2.1050e-04 8.1947e-04
1.5500e+00 1.0164e-03 2.7155e-04 4.1374e-03 1.6353e-03 2.1247e-04 8.2522e-04
1.5550e+00 1.0270e-03 2.7471e-04 4.1699e-03 1.6499e-03 2.1437e-04 8.3099e-04
1.5600e+00 1.0368e-03 2.7773e-04 4.2005e-03 1.6637e-03 2.1607e-04 8.3678e-04
1.5650e+00 1.0463e-03 2.8059e-04 4.2301e-03 1.6789e-03 2.1764e-04 8.4266e-04
1.5700e+00 1.0559e-03 2.8352e-04 4.2584e-03 1.6932e-03 2.1921e-04 8.4877e-04
1.5750e+00 1.0654e-03 2.8661e-04 4.2863e-03 1.7079e-03 2.2074e-04 8.5516e-04
1.5800e+00 1.0752e-03 2.8971e-04 4.3133e-03 1.7226e-03 2.2221e-04 8.6181e-04
1.5850e+00 1.0853e-03 2.9273e-04 4.3398e-03 1.7390e-03 2.2361e-04 8.6861e-04
1.5900e+00 1.0957e-03 2.9555e-04 4.3643e-03 1.7543e-03 2.2494e-04 8.7546e-04
1.5950e+00 1.1055e-03 2.9843e-04 4.3890e-03 1.7699e-03 2.2643e-04 8.8221e-04
1.6000e+00 1.1154e-03 3.0145e-04 4.4141e-03 1.7851e-03 2.2849e-04 8.8876e-04
1.6050e+00 1.1252e-03 3.0461e-04 4.4393e-03 1.8008e-03 2.3108e-04 8.9495e-04
1.6100e+00 1.1344e-03 3.0763e-04 4.4644e-03 1.8169e-03 2.3378e-04 9.0064e-04
1.6150e+00 1.1438e-03 3.1050e-04 4.4907e-03 1.8328e-03 2.3640e-04 9.0576e-04
1.6200e+00 1.1535e-03 3.1295e-04 4.5164e-03 1.8484e-03 2.3882e-04 9.1037e-04
1.6250e+00 1.1629e-03 3.1487e-04 4.5437e-03 1.8652e-03 2.4068e-04 9.1464e-04
1.6300e+00 1.1726e-03 3.1636e-04 4.5725e-03 1.8842e-03 2.4181e-04 9.1883e-04
1.6350e+00 1.1825e-03 3.1785e-04 4.6029e-03 1.9043e-03 2.4255e-04 9.2325e-04
1.6400e+00 1.1929e-03 3.1980e-04 4.6344e-03 1.9248e-03 2.4354e-04 9.2820e-04
1.6450e+00 1.2035e-03 3.2246e-04 4.6670e-03 1.9443e-03 2.4505e-04 9.3383e-04
1.6500e+00 1.2149e-03 3.2553e-04 4.7010e-03 1.9665e-03 2.4677e-04 9.4009e-04
1.6550e+00 1.2269e-03 3.2851e-04 4.7367e-03 1.9878e-03 2.4822e-04 9.4676e-04
1.6600e+00 1.2398e-03 3.3136e-04 4.7741e-03 2.0094e-03 2.4948e-04 9.5358e-04
1.6650e+00 1.2531e-03 3.3442e-04 4.8128e-03 2.0296e-03 2.5113e-04 9.6033e-04
1.6700e+00 1.2662e-03 3.3780e-04 4.8514e-03 2.0485e-03 2.5339e-04 9.6687e-04
1.6750e+00 1.2790e-03 3.4116e-04 4.8902e-03 2.0678e-03 2.5576e-04 9.7308e-04
1.6800e+00 1.2918e-03 3.4398e-04 4.9300e-03 2.0876e-03 2.5786e-04 9.7880e-04
1.6850e+00 1.3037e-03 3.4650e-04 4.9712e-03 2.1039e-03 2.5988e-04 9.8388e-04
1.6900e+00 1.3148e-03 3.4896e-04 5.0124e-03 2.1201e-03 2.6192e-04 9.8822e-04
1.6950e+00 1.3253e-03 3.5127e-04 5.0522e-03 2.1359e-03 2.6356e-04 9.9187e-04
1.7000e+00 1.3359e-03 3.5341e-04 5.0926e-03 2.1514e-03 2.6471e-04 9.9500e-04
1.7050e+00 1.3462e-03 3.5594e-04 5.1336e-03 2.1658e-03 2.6611e-04 9.9781e-04
1.7100e+00 1.3572e-03 3.5904e-04 5.1748e-03 2.1813e-03 2.6840e-04 1.0005e-03
1.7150e+00 1.3688e-03 3.6237e-04 5.2161e-03 2.1983e-03 2.7115e-04 1.0031e-03
1.7200e+00 1.3802e-03 3.6523e-04 5.2582e-03 2.2159e-03 2.7336e-04 1.0058e-03
1.7250e+00 1.3914e-03 3.6721e-04 5.3007e-03 2.2335e-03 2.7487e-04 1.0086e-03
1.7300e+00 1.4031e-03 3.6865e-04 5.3437e-03 2.2497e-03 2.7634e-04 1.0118e-03
1.7350e+00 1.4152e-03 3.7042e-04 5.3880e-03 2.2650e-03 2.7820e-04 1.0157e-03
1.7400e+00 1.4282e-03 3.7320e-04 5.4326e-03 2.2800e-03 2.8031e-04 1.0205e-03
1.7450e+00 1.4418e-03 3.7674e-04 5.4779e-03 2.2961e-03 2.8263e-04 1.0262e-03
1.7500e+00 1.4559e-03 3.8051e-04 5.5243e-03 2.3110e-03 2.8523e-04 1.0329e-03
1.7550e+00 1.4697e-03 3.8397e-04 5.5726e-03 2.3285e-03 2.8762e-04 1.0405e-03
1.7600e+00 1.4832e-03 3.8694e-04 5.6220e-03 2.3449e-03 2.8915e-04 1.0487e-03
1.7650e+00 1.4966e-03 3.8963e-04 5.6720e-03 2.3610e-03 2.8994e-04 1.0571e-03
1.7700e+00 1.5099e-03 3.9262e-04 5.7211e-03 2.3776e-03 2.9086e-04 1.0656e-03
1.7750e+00 1.5237e-03 3.9631e-04 5.7704e-03 2.3948e-03 2.9262e-04 1.0745e-03
1.7800e+00 1.5363e-03 4.0073e-04 5.8202e-03 2.4126e-03 2.9518e-04 1.0836e-03
1.7850e+00 1.5495e-03 4.0554e-04 5.8686e-03 2.4295e-03 2.9814e-04 1.0929e-03
1.7900e+00 1.5630e-03 4.1052e-04 5.9159e-03 2.4430e-03 3.0129e-04 1.1020e-03
1.7950e+00 1.5750e-03 4.1516e-04 5.9609e-03 2.4551e-03 3.0440e-04 1.1106e-03
1.8000e+00 1.5870e-03 4.1908e-04 6.0064e-03 2.4672e-03 3.0716e-04 1.1187e-03
1.8050e+00 1.5989e-03 4.2226e-04 6.0488e-03 2.4780e-03 3.0953e-04 1.1262e-03
1.8100e+00 1.6105e-03 4.2473e-04 6.0904e-03 2.4908e-03 3.1160e-04 1.1335e-03
1.8150e+00 1.6216e-03 4.2698e-04 6.1310e-03 2.5005e-03 3.1355e-04 1.1406e-03
1.8200e+00 1.6316e-03 4.2932e-04 6.1706e-03 2.5104e-03 3.1566e-04 1.1479e-03
1.8250e+00 1.6422e-03 4.3178e-04 6.2091e-03 2.5216e-03 3.1801e-04 1.1553e-03
1.8300e+00 1.6529e-03 4.3434e-04 6.2474e-03 2.5310e-03 3.2019e-04 1.1627e-03
1.8350e+00 1.6636e-03 4.3651e-04 6.2848e-03 2.5414e-03 3.2168e-04 1.1699e-03
1.8400e+00 1.6729e-03 4.3844e-04 6.3210e-03 2.5518e-03 3.2244e-04 1.1770e-03
1.8450e+00 1.6823e-03 4.4028e-04 6.3554e-03 2.5640e-03 3.2278e-04 1.1839e-03
1.8500e+00 1.6899e-03 4.4246e-04 6.3892e-03 2.5745e-03 3.2333e-04 1.1907e-03
1.8550e+00 1.6967e-03 4.4510e-04 6.4212e-03 2.5849e-03 3.2473e-04 1.1976e-03
1.8600e+00 1.7027e-03 4.4828e-04 6.4523e-03 2.5940e-03 3.2708e-04 1.2048e-03
1.8650e+00 1.7089e-03 4.5180e-04 6.4807e-03 2.6046e-03 3.3008e-04 1.2111e-03
1.8700e+00 1.7155e-03 4.5522e-04 6.5067e-03 2.6158e-03 3.3343e-04 1.2163e-03
1.8750e+00 1.7231e-03 4.5821e-04 6.5317e-03 2.6267e-03 3.3656e-04 1.2217e-03
1.8800e+00 1.7292e-03 4.6065e-04 6.5554e-03 2.6352e-03 3.3897e-04 1.2272e-03
1.8850e+00 1.7344e-03 4.6229e-04 6.5773e-03 2.6431e-03 3.4064e-04 1.2325e-03
1.8900e+00 1.7391e-03 4.6374e-04 6.6009e-03 2.6499e-03 3.4204e-04 1.2377e-03
1.8950e+00 1.7435e-03 4.6532e-04 6.6254e-03 2.6561e-03 3.4394e-04 1.2428e-03
1.9000e+00 1.7478e-03 4.6765e-04 6.6516e-03 2.6631e-03 3.4677e-04 1.2480e-03
1.9050e+00 1.7535e-03 4.7042e-04 6.6780e-03 2.6704e-03 3.5009e-04 1.2531e-03
1.9100e+00 1.7598e-03 4.7307e-04 6.7052e-03 2.6792e-03 3.5299e-04 1.2578e-03
1.9150e+00 1.7659e-03 4.7496e-04 6.7339e-03 2.6874e-03 3.5507e-04 1.2620e-03
1.9200e+00 1.7728e-03 4.7645e-04 6.7622e-03 2.6957e-03 3.5722e-04 1.2657e-03
1.9250e+00 1.7788e-03 4.7842e-04 6.7909e-03 2.7052e-03 3.5933e-04 1.2692e-03
1.9300e+00 1.7844e-03 4.8106e-04 6.8200e-03 2.7127e-03 3.6211e-04 1.2727e-03
1.9350e+00 1.7908e-03 4.8399e-04 6.8486e-03 2.7222e-03 3.6492e-04 1.2763e-03
1.9400e+00 1.7961e-03 4.8654e-04 6.8759e-03 2.7288e-03 3.6708e-04 1.2799e-03
1.9450e+00 1.8010e-03 4.8836e-04 6.9024e-03 2.7343e-03 3.6849e-04 1.2836e-03
1.9500e+00 1.8063e-03 4.8972e-04 6.9273e-03 2.7389e-03 3.6947e-04 1.2874e-03
1.9550e+00 1.8113e-03 4.9125e-04 6.9490e-03 2.7433e-03 3.7037e-04 1.2913e-03
1.9600e+00 1.8155e-03 4.9333e-04 6.9682e-03 2.7482e-03 3.7146e-04 1.2953e-03
1.9650e+00 1.8192e-03 4.9476e-04 6.9842e-03 2.7521e-03 3.7275e-04 1.2991e-03
1.9700e+00 1.8228e-03 4.9732e-04 6.9995e-03 2.7555e-03 3.7429e-04 1.3026e-03
1.9750e+00 1.8253e-03 4.9944e-04 7.0138e-03 2.7585e-03 3.7638e-04 1.3058e-03
1.9800e+00 1.8283e-03 5.0158e-04 7.0258e-03 2.7606e-03 3.7908e-04 1.3088e-03
1.9850e+00 1.8302e-03 5.0384e-04 7.0379e-03 2.7622e-03 3.8205e-04 1.3115e-03
1.9900e+00 1.8303e-03 5.0595e-04 7.0507e-03 2.7628e-03 3.8477e-04 1.3139e-03
1.9950e+00 1.8321e-03 5.0781e-04 7.0644e-03 2.7637e-03 3.8717e-04 1.3162e-03
2.0000e+00 1.8343e-03 5.0951e-04 7.0831e-03 2.7647e-03 3.8953e-04 1.3187e-03
2.0050e+00 1.8370e-03 5.1111e-04 7.1049e-03 2.7683e-03 3.9184e-04 1.3216e-03
2.0100e+00 1.8408e-03 5.1257e-04 7.1305e-03 2.7722e-03 3.9378e-04 1.3250e-03
2.0150e+00 1.8458e-03 5.1393e-04 7.1610e-03 2.7774e-03 3.9520e-04 1.3289e-03
2.0200e+00 1.8519e-03 5.1562e-04 7.1971e-03 2.7842e-03 3.9657e-04 1.3334e-03
2.0250e+00 1.8594e-03 5.1832e-04 7.2366e-03 2.7927e-03 3.9866e-04 1.3386e-03
2.0300e+00 1.8680e-03 5.2208e-04 7.2791e-03 2.8037e-03 4.0186e-04 1.3443e-03
2.0350e+00 1.8772e-03 5.2612e-04 7.3249e-03 2.8157e-03 4.0558e-04 1.3505e-03
2.0400e+00 1.8865e-03 5.2963e-04 7.3716e-03 2.8301e-03 4.0880e-04 1.3569e-03
2.0450e+00 1.8962e-03 5.3247e-04 7.4197e-03 2.8438e-03 4.1105e-04 1.3636e-03
2.0500e+00 1.9062e-03 5.3505e-04 7.4691e-03 2.8593e-03 4.1279e-04 1.3708e-03
2.0550e+00 1.9161e-03 5.3807e-04 7.5189e-03 2.8746e-03 4.1492e-04 1.3786e-03
2.0600e+00 1.9270e-03 5.4187e-04 7.5694e-03 2.8909e-03 4.1792e-04 1.3872e-03
2.0650e+00 1.9385e-03 5.4622e-04 7.6202e-03 2.9071e-03 4.2135e-04 1.3964e-03
2.0700e+00 1.9509e-03 5.5050e-04 7.6714e-03 2.9229e-03 4.2422e-04 1.4061e-03
2.0750e+00 1.9637e-03 5.5426e-04 7.7222e-03 2.9383e-03 4.2617e-04 1.4162e-03
2.0800e+00 1.9764e-03 5.5759e-04 7.7717e-03 2.9524e-03 4.2793e-04 1.4267e-03
2.0850e+00 1.9892e-03 5.6107e-04 7.8184e-03 2.9674e-03 4.3030e-04 1.4374e-03
2.0900e+00 2.0017e-03 5.6509e-04 7.8627e-03 2.9832e-03 4.3339e-04 1.4482e-03
2.0950e+00 2.0139e-03 5.6968e-04 7.9043e-03 2.9982e-03 4.3678e-04 1.4589e-03
2.1000e+00 2.0263e-03 5.7421e-04 7.9431e-03 3.0133e-03 4.3986e-04 1.4697e-03
2.1050e+00 2.0385e-03 5.7799e-04 7.9800e-03 3.0287e-03 4.4214e-04 1.4801e-03
2.1100e+00 2.0499e-03 5.8086e-04 8.0157e-03 3.0440e-03 4.4373e-04 1.4904e-03
2.1150e+00 2.0607e-03 5.8324e-04 8.0496e-03 3.0599e-03 4.4520e-04 1.5008e-03
2.1200e+00 2.0710e-03 5.8611e-04 8.0834e-03 3.0786e-03 4.4730e-04 1.5121e-03
2.1250e+00 2.0811e-03 5.9034e-04 8.1184e-03 3.0970e-03 4.5078e-04 1.5244e-03
2.1300e+00 2.0916e-03 5.9585e-04 8.1553e-03 3.1167e-03 4.5563e-04 1.5372e-03
2.1350e+00 2.1023e-03 6.0116e-04 8.1940e-03 3.1364e-03 4.6031e-04 1.5496e-03
2.1400e+00 2.1125e-03 6.0492e-04 8.2349e-03 3.1545e-03 4.6325e-04 1.5611e-03
2.1450e+00 2.1227e-03 6.0729e-04 8.2772e-03 3.1718e-03 4.6476e-04 1.5719e-03
2.1500e+00 2.1328e-03 6.0960e-04 8.3214e-03 3.1912e-03 4.6652e-04 1.5823e-03
2.1550e+00 2.1426e-03 6.1282e-04 8.3670e-03 3.2101e-03 4.6929e-04 1.5927e-03
2.1600e+00 2.1524e-03 6.1644e-04 8.4120e-03 3.2284e-03 4.7222e-04 1.6029e-03
2.1650e+00 2.1621e-03 6.1974e-04 8.4573e-03 3.2473e-03 4.7468e-04 1.6130e-03
2.1700e+00 2.1712e-03 6.2301e-04 8.5016e-03 3.2665e-03 4.7732e-04 1.6232e-03
2.1750e+00 2.1807e-03 6.2691e-04 8.5436e-03 3.2852e-03 4.8097e-04 1.6337e-03
2.1800e+00 2.1902e-03 6.3132e-04 8.5833e-03 3.3032e-03 4.8523e-04 1.6441e-03
2.1850e+00 2.1996e-03 6.3526e-04 8.6202e-03 3.3184e-03 4.8860e-04 1.6538e-03
2.1900e+00 2.2084e-03 6.3808e-04 8.6556e-03 3.3317e-03 4.9039e-04 1.6628e-03
2.1950e+00 2.2175e-03 6.4015e-04 8.6886e-03 3.3453e-03 4.9139e-04 1.6714e-03
2.2000e+00 2.2272e-03 6.4257e-04 8.7206e-03 3.3585e-03 4.9301e-04 1.6804e-03
2.2050e+00 2.2381e-03 6.4602e-04 8.7517e-03 3.3710e-03 4.9589e-04 1.6900e-03
2.2100e+00 2.2494e-03 6.5032e-04 8.7821e-03 3.3832e-03 4.9966e-04 1.7001e-03
2.2150e+00 2.2610e-03 6.5454e-04 8.8113e-03 3.3942e-03 5.0331e-04 1.7102e-03
2.2200e+00 2.2716e-03 6.5784e-04 8.8398e-03 3.4040e-03 5.0623e-04 1.7199e-03
2.2250e+00 2.2811e-03 6.6067e-04 8.8669e-03 3.4132e-03 5.0906e-04 1.7289e-03
2.2300e+00 2.2894e-03 6.6385e-04 8.8925e-03 3.4217e-03 5.1259e-04 1.7373e-03
2.2350e+00 2.2975e-03 6.6733e-04 8.9168e-03 3.4298e-03 5.1633e-04 1.7449e-03
2.2400e+00 2.3045e-03 6.7033e-04 8.9389e-03 3.4375e-03 5.1893e-04 1.7517e-03
2.2450e+00 2.3106e-03 6.7256e-04 8.9591e-03 3.4448e-03 5.2017e-04 1.7581e-03
2.2500e+00 2.3161e-03 6.7507e-04 8.9774e-03 3.4524e-03 5.2181e-04 1.7648e-03
2.2550e+00 2.3218e-03 6.7883e-04 8.9929e-03 3.4596e-03 5.2542e-04 1.7721e-03
2.2600e+00 2.3270e-03 6.8324e-04 9.0063e-03 3.4674e-03 5.3016e-04 1.7799e-03
2.2650e+00 2.3313e-03 6.8671e-04 9.0182e-03 3.4753e-03 5.3376e-04 1.7875e-03
2.2700e+00 2.3347e-03 6.8871e-04 9.0299e-03 3.4836e-03 5.3526e-04 1.7946e-03
2.2750e+00 2.3375e-03 6.9008e-04 9.0425e-03 3.4926e-03 5.3571e-04 1.8013e-03
2.2800e+00 2.3407e-03 6.9183e-04 9.0568e-03 3.5029e-03 5.3671e-04 1.8081e-03
2.2850e+00 2.3447e-03 6.9454e-04 9.0724e-03 3.5148e-03 5.3910e-04 1.8152e-03
2.2900e+00 2.3491e-03 6.9799e-04 9.0883e-03 3.5264e-03 5.4253e-04 1.8229e-03
2.2950e+00 2.3535e-03 7.0134e-04 9.1054e-03 3.5399e-03 5.4614e-04 1.8309e-03
2.3000e+00 2.3581e-03 7.0444e-04 9.1238e-03 3.5555e-03 5.4990e-04 1.8391e-03
2.3050e+00 2.3633e-03 7.0779e-04 9.1437e-03 3.5714e-03 5.5425e-04 1.8478e-03
2.3100e+00 2.3696e-03 7.1144e-04 9.1662e-03 3.5863e-03 5.5880e-04 1.8568e-03
2.3150e+00 2.3769e-03 7.1453e-04 9.1903e-03 3.5995e-03 5.6210e-04 1.8659e-03
2.3200e+00 2.3847e-03 7.1674e-04 9.2166e-03 3.6119e-03 5.6398e-04 1.8750e-03
2.3250e+00 2.3927e-03 7.1895e-04 9.2440e-03 3.6245e-03 5.6617e-04 1.8845e-03
2.3300e+00 2.4010e-03 7.2188e-04 9.2739e-03 3.6372e-03 5.6962e-04 1.8946e-03
2.3350e+00 2.4096e-03 7.2514e-04 9.3049e-03 3.6506e-03 5.7336e-04 1.9051e-03
2.3400e+00 2.4180e-03 7.2770e-04 9.3360e-03 3.6629e-03 5.7600e-04 1.9154e-03
2.3450e+00 2.4257e-03 7.2937e-04 9.3680e-03 3.6763e-03 5.7739e-04 1.9255e-03
2.3500e+00 2.4331e-03 7.3090e-04 9.4015e-03 3.6901e-03 5.7842e-04 1.9358e-03
2.3550e+00 2.4405e-03 7.3301e-04 9.4363e-03 3.7055e-03 5.7981e-04 1.9473e-03
2.3600e+00 2.4478e-03 7.3587e-04 9.4740e-03 3.7231e-03 5.8219e-04 1.9601e-03
2.3650e+00 2.4553e-03 7.3943e-04 9.5160e-03 3.7432e-03 5.8573e-04 1.9742e-03
2.3700e+00 2.4630e-03 7.4324e-04 9.5627e-03 3.7630e-03 5.8974e-04 1.9888e-03
2.3750e+00 2.4710e-03 7.4673e-04 9.6142e-03 3.7843e-03 5.9338e-04 2.0038e-03
2.3800e+00 2.4801e-03 7.5003e-04 9.6717e-03 3.8070e-03 5.9672e-04 2.0180e-03
2.3850e+00 2.4905e-03 7.5360e-04 9.7360e-03 3.8315e-03 6.0037e-04 2.0288e-03
2.3900e+00 2.5033e-03 7.5747e-04 9.8059e-03 3.8589e-03 6.0438e-04 2.0398e-03
2.3950e+00 2.5187e-03 7.6147e-04 9.8801e-03 3.8876e-03 6.0817e-04 2.0509e-03
2.4000e+00 2.5355e-03 7.6526e-04 9.9561e-03 3.9189e-03 6.1099e-04 2.0623e-03
2.4050e+00 2.5539e-03 7.6873e-04 1.0032e-02 3.9521e-03 6.1280e-04 2.0740e-03
2.4100e+00 2.5730e-03 7.7233e-04 1.0105e-02 3.9856e-03 6.1453e-04 2.0859e-03
2.4150e+00 2.5924e-03 7.7649e-04 1.0173e-02 4.0200e-03 6.1675e-04 2.0981e-03
2.4200e+00 2.6120e-03 7.8114e-04 1.0235e-02 4.0546e-03 6.1907e-04 2.1103e-03
2.4250e+00 2.6313e-03 7.8600e-04 1.0291e-02 4.0865e-03 6.2082e-04 2.1226e-03
2.4300e+00 2.6501e-03 7.9125e-04 1.0343e-02 4.1156e-03 6.2254e-04 2.1348e-03
2.4350e+00 2.6690e-03 7.9719e-04 1.0391e-02 4.1447e-03 6.2509e-04 2.1472e-03
2.4400e+00 2.6882e-03 8.0358e-04 1.0435e-02 4.1735e-03 6.2821e-04 2.1598e-03
2.4450e+00 2.7078e-03 8.1015e-04 1.0477e-02 4.2019e-03 6.3159e-04 2.1726e-03
2.4500e+00 2.7282e-03 8.1688e-04 1.0517e-02 4.2298e-03 6.3554e-04 2.1857e-03
2.4550e+00 2.7493e-03 8.2364e-04 1.0556e-02 4.2566e-03 6.3985e-04 2.1986e-03
2.4600e+00 2.7704e-03 8.2996e-04 1.0593e-02 4.2817e-03 6.4349e-04 2.2105e-03
2.4650e+00 2.7908e-03 8.3538e-04 1.0627e-02 4.3046e-03 6.4608e-04 2.2211e-03
2.4700e+00 2.8104e-03 8.4001e-04 1.0660e-02 4.3259e-03 6.4841e-04 2.2306e-03
2.4750e+00 2.8289e-03 8.4437e-04 1.0690e-02 4.3455e-03 6.5134e-04 2.2392e-03
2.4800e+00 2.8454e-03 8.4904e-04 1.0719e-02 4.3637e-03 6.5519e-04 2.2471e-03
2.4850e+00 2.8601e-03 8.5379e-04 1.0744e-02 4.3808e-03 6.5953e-04 2.2545e-03
2.4900e+00 2.8725e-03 8.5768e-04 1.0765e-02 4.3966e-03 6.6339e-04 2.2615e-03
2.4950e+00 2.8825e-03 8.6032e-04 1.0782e-02 4.4106e-03 6.6610e-04 2.2679e-03
2.5000e+00 2.8906e-03 8.6202e-04 1.0796e-02 4.4244e-03 6.6767e-04 2.2737e-03
2.5050e+00 2.8972e-03 8.6356e-04 1.0807e-02 4.4382e-03 6.6899e-04 2.2793e-03
2.5100e+00 2.9027e-03 8.6604e-04 1.0817e-02 4.4527e-03 6.7166e-04 2.2853e-03
2.5150e+00 2.9081e-03 8.6966e-04 1.0826e-02 4.4678e-03 6.7655e-04 2.2918e-03
2.5200e+00 2.9138e-03 8.7445e-04 1.0837e-02 4.4837e-03 6.8239e-04 2.2988e-03
2.5250e+00 2.9194e-03 8.7851e-04 1.0849e-02 4.5004e-03 6.8689e-04 2.3058e-03
2.5300e+00 2.9251e-03 8.8091e-04 1.0865e-02 4.5184e-03 6.8894e-04 2.3129e-03
2.5350e+00 2.9313e-03 8.8208e-04 1.0884e-02 4.5388e-03 6.8951e-04 2.3212e-03
2.5400e+00 2.9380e-03 8.8375e-04 1.0910e-02 4.5615e-03 6.9113e-04 2.3316e-03
2.5450e+00 2.9457e-03 8.8738e-04 1.0940e-02 4.5865e-03 6.9562e-04 2.3446e-03
2.5500e+00 2.9540e-03 8.9243e-04 1.0974e-02 4.6123e-03 7.0234e-04 2.3593e-03
2.5550e+00 2.9620e-03 8.9693e-04 1.1010e-02 4.6380e-03 7.0868e-04 2.3746e-03
2.5600e+00 2.9686e-03 8.9899e-04 1.1048e-02 4.6629e-03 7.1202e-04 2.3893e-03
2.5650e+00 2.9738e-03 8.9851e-04 1.1089e-02 4.6872e-03 7.1195e-04 2.4029e-03
2.5700e+00 2.9788e-03 8.9775e-04 1.1132e-02 4.7122e-03 7.1113e-04 2.4163e-03
2.5750e+00 2.9854e-03 8.9924e-04 1.1178e-02 4.7390e-03 7.1255e-04 2.4305e-03
2.5800e+00 2.9943e-03 9.0306e-04 1.1228e-02 4.7685e-03 7.1677e-04 2.4456e-03
2.5850e+00 3.0052e-03 9.0770e-04 1.1280e-02 4.7998e-03 7.2251e-04 2.4611e-03
2.5900e+00 3.0178e-03 9.1164e-04 1.1336e-02 4.8323e-03 7.2792e-04 2.4763e-03
2.5950e+00 3.0317e-03 9.1407e-04 1.1396e-02 4.8651e-03 7.3157e-04 2.4911e-03
2.6000e+00 3.0468e-03 9.1529e-04 1.1458e-02 4.8980e-03 7.3353e-04 2.5056e-03
2.6050e+00 3.0633e-03 9.1612e-04 1.1522e-02 4.9315e-03 7.3462e-04 2.5205e-03
2.6100e+00 3.0814e-03 9.1756e-04 1.1588e-02 4.9666e-03 7.3575e-04 2.5361e-03
2.6150e+00 3.1010e-03 9.2080e-04 1.1654e-02 5.0030e-03 7.3842e-04 2.5526e-03
2.6200e+00 3.1219e-03 9.2606e-04 1.1722e-02 5.0405e-03 7.4343e-04 2.5697e-03
2.6250e+00 3.1434e-03 9.3216e-04 1.1791e-02 5.0779e-03 7.4999e-04 2.5867e-03
2.6300e+00 3.1653e-03 9.3737e-04 1.1861e-02 5.1140e-03 7.5621e-04 2.6030e-03
2.6350e+00 3.1874e-03 9.4091e-04 1.1932e-02 5.1483e-03 7.6081e-04 2.6181e-03
2.6400e+00 3.2106e-03 9.4364e-04 1.2006e-02 5.1820e-03 7.6423e-04 2.6329e-03
2.6450e+00 3.2352e-03 9.4683e-04 1.2084e-02 5.2168e-03 7.6755e-04 2.6482e-03
2.6500e+00 3.2614e-03 9.5089e-04 1.2168e-02 5.2539e-03 7.7098e-04 2.6641e-03
2.6550e+00 3.2892e-03 9.5589e-04 1.2255e-02 5.2930e-03 7.7500e-04 2.6806e-03
2.6600e+00 3.3183e-03 9.6221e-04 1.2346e-02 5.3329e-03 7.8039e-04 2.6975e-03
2.6650e+00 3.3483e-03 9.6888e-04 1.2439e-02 5.3736e-03 7.8594e-04 2.7144e-03
2.6700e+00 3.3786e-03 9.7447e-04 1.2531e-02 5.4138e-03 7.8999e-04 2.7305e-03
2.6750e+00 3.4087e-03 9.7883e-04 1.2622e-02 5.4525e-03 7.9277e-04 2.7453e-03
2.6800e+00 3.4383e-03 9.8278e-04 1.2712e-02 5.4900e-03 7.9539e-04 2.7590e-03
2.6850e+00 3.4673e-03 9.8711e-04 1.2800e-02 5.5261e-03 7.9865e-04 2.7719e-03
2.6900e+00 3.4958e-03 9.9215e-04 1.2888e-02 5.5610e-03 8.0245e-04 2.7843e-03
2.6950e+00 3.5238e-03 9.9734e-04 1.2975e-02 5.5944e-03 8.0570e-04 2.7963e-03
2.7000e+00 3.5520e-03 1.0024e-03 1.3061e-02 5.6265e-03 8.0807e-04 2.8086e-03
2.7050e+00 3.5806e-03 1.0082e-03 1.3148e-02 5.6582e-03 8.1113e-04 2.8218e-03
2.7100e+00 3.6095e-03 1.0152e-03 1.3234e-02 5.6902e-03 8.1599e-04 2.8365e-03
2.7150e+00 3.6386e-03 1.0227e-03 1.3321e-02 5.7231e-03 8.2162e-04 2.8523e-03
2.7200e+00 3.6673e-03 1.0295e-03 1.3407e-02 5.7558e-03 8.2644e-04 2.8684e-03
2.7250e+00 3.6954e-03 1.0353e-03 1.3494e-02 5.7879e-03 8.2992e-04 2.8841e-03
2.7300e+00 3.7229e-03 1.0407e-03 1.3579e-02 5.8194e-03 8.3252e-04 2.8992e-03
2.7350e+00 3.7493e-03 1.0466e-03 1.3661e-02 5.8511e-03 8.3518e-04 2.9133e-03
2.7400e+00 3.7741e-03 1.0529e-03 1.3739e-02 5.8817e-03 8.3833e-04 2.9262e-03
2.7450e+00 3.7973e-03 1.0586e-03 1.3812e-02 5.9113e-03 8.4135e-04 2.9375e-03
2.7500e+00 3.8191e-03 1.0638e-03 1.3879e-02 5.9397e-03 8.4399e-04 2.9474e-03
2.7550e+00 3.8399e-03 1.0696e-03 1.3941e-02 5.9675e-03 8.4752e-04 2.9567e-03
2.7600e+00 3.8613e-03 1.0777e-03 1.4001e-02 5.9948e-03 8.5318e-04 2.9666e-03
2.7650e+00 3.8840e-03 1.0873e-03 1.4059e-02 6.0224e-03 8.6003e-04 2.9770e-03
2.7700e+00 3.9077e-03 1.0962e-03 1.4118e-02 6.0493e-03 8.6561e-04 2.9872e-03
2.7750e+00 3.9318e-03 1.1028e-03 1.4177e-02 6.0750e-03 8.6883e-04 2.9968e-03
2.7800e+00 3.9561e-03 1.1081e-03 1.4237e-02 6.0987e-03 8.7158e-04 3.0060e-03
2.7850e+00 3.9811e-03 1.1143e-03 1.4301e-02 6.1220e-03 8.7621e-04 3.0158e-03
2.7900e+00 4.0069e-03 1.1217e-03 1.4367e-02 6.1455e-03 8.8257e-04 3.0263e-03
2.7950e+00 4.0335e-03 1.1294e-03 1.4437e-02 6.1695e-03 8.8921e-04 3.0370e-03
2.8000e+00 4.0606e-03 1.1365e-03 1.4511e-02 6.1943e-03 8.9465e-04 3.0470e-03
2.8050e+00 4.0881e-03 1.1424e-03 1.4589e-02 6.2192e-03 8.9798e-04 3.0562e-03
2.8100e+00 4.1162e-03 1.1479e-03 1.4672e-02 6.2452e-03 8.9949e-04 3.0650e-03
2.8150e+00 4.1456e-03 1.1544e-03 1.4759e-02 6.2730e-03 9.0118e-04 3.0749e-03
2.8200e+00 4.1754e-03 1.1628e-03 1.4851e-02 6.3022e-03 9.0519e-04 3.0869e-03
2.8250e+00 4.2048e-03 1.1723e-03 1.4943e-02 6.3315e-03 9.1170e-04 3.1009e-03
2.8300e+00 4.2317e-03 1.1811e-03 1.5033e-02 6.3590e-03 9.1892e-04 3.1160e-03
2.8350e+00 4.2547e-03 1.1874e-03 1.5118e-02 6.3844e-03 9.2448e-04 3.1313e-03
2.8400e+00 4.2735e-03 1.1911e-03 1.5195e-02 6.4068e-03 9.2783e-04 3.1463e-03
2.8450e+00 4.2894e-03 1.1938e-03 1.5262e-02 6.4272e-03 9.3033e-04 3.1610e-03
2.8500e+00 4.3030e-03 1.1963e-03 1.5322e-02 6.4443e-03 9.3296e-04 3.1754e-03
2.8550e+00 4.3151e-03 1.1988e-03 1.5374e-02 6.4605e-03 9.3578e-04 3.1894e-03
2.8600e+00 4.3258e-03 1.2017e-03 1.5419e-02 6.4757e-03 9.3933e-04 3.2032e-03
2.8650e+00 4.3360e-03 1.2054e-03 1.5461e-02 6.4904e-03 9.4441e-04 3.2171e-03
2.8700e+00 4.3463e-03 1.2109e-03 1.5500e-02 6.5048e-03 9.5136e-04 3.2314e-03
2.8750e+00 4.3573e-03 1.2178e-03 1.5539e-02 6.5197e-03 9.5990e-04 3.2463e-03
2.8800e+00 4.3692e-03 1.2250e-03 1.5579e-02 6.5365e-03 9.6900e-04 3.2618e-03
2.8850e+00 4.3820e-03 1.2311e-03 1.5623e-02 6.5557e-03 9.7670e-04 3.2781e-03
2.8900e+00 4.3957e-03 1.2357e-03 1.5669e-02 6.5774e-03 9.8221e-04 3.2952e-03
2.8950e+00 4.4104e-03 1.2401e-03 1.5718e-02 6.6013e-03 9.8721e-04 3.3134e-03
2.9000e+00 4.4263e-03 1.2445e-03 1.5770e-02 6.6280e-03 9.9184e-04 3.3324e-03
2.9050e+00 4.4427e-03 1.2471e-03 1.5824e-02 6.6564e-03 9.9375e-04 3.3514e-03
2.9100e+00 4.4599e-03 1.2488e-03 1.5880e-02 6.6875e-03 9.9427e-04 3.3705e-03
2.9150e+00 4.4784e-03 1.2529e-03 1.5937e-02 6.7213e-03 9.9784e-04 3.3909e-03
2.9200e+00 4.4975e-03 1.2601e-03 1.5993e-02 6.7565e-03 1.0051e-03 3.4127e-03
2.9250e+00 4.5157e-03 1.2681e-03 1.6047e-02 6.7913e-03 1.0128e-03 3.4351e-03
2.9300e+00 4.5321e-03 1.2751e-03 1.6096e-02 6.8236e-03 1.0192e-03 3.4572e-03
2.9350e+00 4.5466e-03 1.2814e-03 1.6138e-02 6.8532e-03 1.0245e-03 3.4787e-03
2.9400e+00 4.5594e-03 1.2872e-03 1.6172e-02 6.8797e-03 1.0294e-03 3.4998e-03
2.9450e+00 4.5704e-03 1.2927e-03 1.6198e-02 6.9011e-03 1.0346e-03 3.5201e-03
2.9500e+00 4.5794e-03 1.2982e-03 1.6214e-02 6.9174e-03 1.0404e-03 3.5394e-03
2.9550e+00 4.5868e-03 1.3042e-03 1.6223e-02 6.9300e-03 1.0474e-03 3.5582e-03
2.9600e+00 4.5926e-03 1.3097e-03 1.6227e-02 6.9398e-03 1.0543e-03 3.5765e-03
2.9650e+00 4.5970e-03 1.3126e-03 1.6228e-02 6.9490e-03 1.0588e-03 3.5947e-03
2.9700e+00 4.6008e-03 1.3141e-03 1.6231e-02 6.9592e-03 1.0619e-03 3.6136e-03
2.9750e+00 4.6063e-03 1.3176e-03 1.6239e-02 6.9736e-03 1.0677e-03 3.6348e-03
2.9800e+00 4.6146e-03 1.3244e-03 1.6255e-02 6.9924e-03 1.0769e-03 3.6583e-03
2.9850e+00 4.6255e-03 1.3321e-03 1.6280e-02 7.0144e-03 1.0864e-03 3.6828e-03
2.9900e+00 4.6379e-03 1.3383e-03 1.6314e-02 7.0386e-03 1.0937e-03 3.7073e-03
2.9950e+00 4.6518e-03 1.3435e-03 1.6353e-02 7.0645e-03 1.0991e-03 3.7315e-03
3.0000e+00 4.6676e-03 1.3492e-03 1.6399e-02 7.0910e-03 1.1043e-03 3.7564e-03


==> nonlocalized_ra_m.txt <==
tp6 p6 tp8 p8 tt6 t6 tt8 t8
0.0000e+00 13 0.0000e+00 18 0.0000e+00 13 0.0000e+00 18
2.5000e-04 13 2.5000e-04 18 2.5000e-04 13 2.5000e-04 18
5.0000e-04 20 5.0000e-04 30 5.0000e-04 20 5.0000e-04 30
7.5000e-04 20 7.5000e-04 30 3.6175e-01 20 3.6425e-01 30
7.5000e-04 23 7.5000e-04 35 3.6200e-01 72 3.6450e-01 96
3.0250e-02 23 2.9250e-02 35 1.1455e+00 72 1.1590e+00 96
3.0500e-02 31 2.9250e-02 49 1.1457e+00 128 1.1592e+00 146
1.0275e-01 31 9.7750e-02 49 1.4095e+00 128 1.4050e+00 146
1.0300e-01 47 9.8000e-02 73 1.4097e+00 174 1.4052e+00 197
2.2625e-01 47 2.2375e-01 73 2.0882e+00 174 1.9372e+00 197
2.2650e-01 77 2.2400e-01 122 2.0885e+00 243 1.9375e+00 261
3.5925e-01 77 3.4900e-01 122 2.5822e+00 243 2.4217e+00 261
3.5950e-01 118 3.4925e-01 189 2.5825e+00 314 2.4220e+00 331
6.6650e-01 118 6.4475e-01 189 3.0000e+00 314 3.0000e+00 331
6.6675e-01 180 6.4500e-01 273
7.6275e-01 180 7.2975e-01 273
7.6300e-01 208 7.3000e-01 323
1.0858e+00 208 9.4800e-01 323
1.0860e+00 243 9.4825e-01 375
1.5553e+00 243 1.4770e+00 375
1.5555e+00 320 1.4772e+00 489
1.9860e+00 320 1.9648e+00 489
1.9863e+00 415 1.9650e+00 590
2.5345e+00 415 2.5117e+00 590
2.5348e+00 507 2.5120e+00 631
3.0000e+00 507 3.0000e+00 631

==> nonlocalized_rankfullsol_20dt.txt <==
t tau1e-1 tau1e-2 tau1e-3 tau1e-4 tau1e-5 tau1e-6 tau1e-7 tau1e-8 tau1e-9 tau1e-10
0.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00
2.5000e-04 4.0000e+00 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 1.0000e+01 1.0000e+01 1.2000e+01 1.3000e+01 1.5000e+01
5.0000e-04 4.0000e+00 4.0000e+00 6.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.4000e+01 1.7000e+01
7.5000e-04 4.0000e+00 4.0000e+00 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.1000e+01 1.3000e+01 1.4000e+01 1.7000e+01
1.0000e-03 4.0000e+00 5.0000e+00 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.3000e+01 1.6000e+01 1.7000e+01
1.2500e-03 4.0000e+00 5.0000e+00 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.4000e+01 1.6000e+01 1.7000e+01
1.5000e-03 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.4000e+01 1.6000e+01 1.8000e+01
1.7500e-03 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.4000e+01 1.6000e+01 1.8000e+01
2.0000e-03 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.4000e+01 1.6000e+01 1.8000e+01
2.2500e-03 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.4000e+01 1.6000e+01 1.8000e+01
2.5000e-03 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.4000e+01 1.6000e+01 1.8000e+01
2.7500e-03 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.4000e+01 1.6000e+01 1.9000e+01
3.0000e-03 4.0000e+00 5.0000e+00 6.0000e+00 7.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.5000e+01 1.7000e+01 1.9000e+01
3.2500e-03 4.0000e+00 5.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.5000e+01 1.7000e+01 1.9000e+01
3.5000e-03 4.0000e+00 5.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.5000e+01 1.7000e+01 1.9000e+01
3.7500e-03 4.0000e+00 5.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.0000e+01 1.3000e+01 1.5000e+01 1.7000e+01 2.0000e+01
4.0000e-03 4.0000e+00 5.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.1000e+01 1.3000e+01 1.5000e+01 1.7000e+01 2.0000e+01
4.2500e-03 4.0000e+00 5.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.1000e+01 1.3000e+01 1.5000e+01 1.7000e+01 2.0000e+01
4.5000e-03 4.0000e+00 6.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.5000e+01 1.7000e+01 2.0000e+01
4.7500e-03 4.0000e+00 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.5000e+01 1.7000e+01 2.0000e+01
5.0000e-03 4.0000e+00 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.5000e+01 1.7000e+01 2.0000e+01


==> nonlocalized_rankfullsol_T.txt <==
t tau1e-1 tau1e-2 tau1e-3 tau1e-4 tau1e-5 tau1e-6 tau1e-7 tau1e-8 tau1e-9 tau1e-10
0.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00 4.0000e+00
5.0000e-03 4.0000e+00 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.5000e+01 1.7000e+01 2.0000e+01
1.0000e-02 4.0000e+00 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.4000e+01 1.6000e+01 1.9000e+01 2.1000e+01
1.5000e-02 4.0000e+00 6.0000e+00 7.0000e+00 9.0000e+00 1.0000e+01 1.3000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.2000e+01
2.0000e-02 5.0000e+00 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.5000e+01 1.8000e+01 2.0000e+01 2.2000e+01
2.5000e-02 5.0000e+00 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 1.8000e+01 2.0000e+01 2.4000e+01
3.0000e-02 5.0000e+00 6.0000e+00 8.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 1.9000e+01 2.1000e+01 2.5000e+01
3.5000e-02 5.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.5000e+01
4.0000e-02 5.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.5000e+01
4.5000e-02 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.5000e+01
5.0000e-02 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.3000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.2000e+01 2.6000e+01
5.5000e-02 6.0000e+00 6.0000e+00 9.0000e+00 1.0000e+01 1.3000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01
6.0000e-02 6.0000e+00 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.5000e+01 1.8000e+01 2.0000e+01 2.3000e+01 2.7000e+01
6.5000e-02 6.0000e+00 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 1.8000e+01 2.0000e+01 2.3000e+01 2.7000e+01
7.0000e-02 6.0000e+00 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 1.8000e+01 2.1000e+01 2.3000e+01 2.7000e+01
7.5000e-02 6.0000e+00 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 1.9000e+01 2.1000e+01 2.4000e+01 2.7000e+01
8.0000e-02 6.0000e+00 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 1.9000e+01 2.2000e+01 2.5000e+01 2.8000e+01
8.5000e-02 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.5000e+01 2.8000e+01
9.0000e-02 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.5000e+01 2.8000e+01
9.5000e-02 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.5000e+01 2.8000e+01
1.0000e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.5000e+01 2.8000e+01
1.0500e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.6000e+01 2.9000e+01
1.1000e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.6000e+01 2.9000e+01
1.1500e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.7000e+01 2.9000e+01
1.2000e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.5000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.7000e+01 2.9000e+01
1.2500e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.1000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01
1.3000e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01
1.3500e-01 6.0000e+00 7.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01
1.4000e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01
1.4500e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01
1.5000e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01
1.5500e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01
1.6000e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.1000e+01
1.6500e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.8000e+01 2.1000e+01 2.4000e+01 2.8000e+01 3.1000e+01
1.7000e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.8000e+01 2.1000e+01 2.4000e+01 2.8000e+01 3.1000e+01
1.7500e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.8000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.1000e+01
1.8000e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.9000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.2000e+01
1.8500e-01 6.0000e+00 8.0000e+00 1.0000e+01 1.2000e+01 1.5000e+01 1.9000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.3000e+01
1.9000e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.3000e+01 1.5000e+01 1.9000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.3000e+01
1.9500e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.3000e+01 1.5000e+01 1.9000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.3000e+01
2.0000e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.3000e+01 1.5000e+01 1.9000e+01 2.2000e+01 2.5000e+01 2.8000e+01 3.3000e+01
2.0500e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.3000e+01 1.5000e+01 1.9000e+01 2.2000e+01 2.5000e+01 2.8000e+01 3.4000e+01
2.1000e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.5000e+01 2.0000e+01 2.2000e+01 2.5000e+01 2.8000e+01 3.4000e+01
2.1500e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.5000e+01 2.0000e+01 2.2000e+01 2.5000e+01 2.8000e+01 3.4000e+01
2.2000e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.6000e+01 2.8000e+01 3.4000e+01
2.2500e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.6000e+01 2.9000e+01 3.4000e+01
2.3000e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.4000e+01
2.3500e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.4000e+01
2.4000e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.4000e+01
2.4500e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.7000e+01 3.0000e+01 3.5000e+01
2.5000e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.2000e+01 2.7000e+01 3.0000e+01 3.5000e+01
2.5500e-01 6.0000e+00 9.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01 3.5000e+01
2.6000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01 3.5000e+01
2.6500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01 3.5000e+01
2.7000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01 3.6000e+01
2.7500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01 3.6000e+01
2.8000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01 3.6000e+01
2.8500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.0000e+01 3.6000e+01
2.9000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.1000e+01 3.6000e+01
2.9500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.7000e+01 3.1000e+01 3.6000e+01
3.0000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.0500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.1000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.1500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.2000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.2500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.3000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.3500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.4000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.2000e+01 3.6000e+01
3.4500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.3000e+01 3.6000e+01
3.5000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.3000e+01 3.6000e+01
3.5500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.3000e+01 3.7000e+01
3.6000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.3000e+01 3.7000e+01
3.6500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.3000e+01 3.7000e+01
3.7000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.3000e+01 3.7000e+01
3.7500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.5000e+01 2.8000e+01 3.4000e+01 3.7000e+01
3.8000e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.8000e+01 2.1000e+01 2.6000e+01 2.8000e+01 3.4000e+01 3.7000e+01
3.8500e-01 6.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.8000e+01 2.1000e+01 2.6000e+01 2.8000e+01 3.4000e+01 3.7000e+01
3.9000e-01 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.1000e+01 2.6000e+01 2.8000e+01 3.4000e+01 3.7000e+01
3.9500e-01 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.1000e+01 2.6000e+01 2.9000e+01 3.4000e+01 3.7000e+01
4.0000e-01 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.4000e+01 3.8000e+01
4.0500e-01 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.4000e+01 3.9000e+01
4.1000e-01 7.0000e+00 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.5000e+01 3.9000e+01
4.1500e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.5000e+01 3.9000e+01
4.2000e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.0000e+01
4.2500e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.0000e+01
4.3000e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.0000e+01
4.3500e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.5000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.0000e+01
4.4000e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.5000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.1000e+01
4.4500e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.6000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01
4.5000e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.6000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01
4.5500e-01 7.0000e+00 9.0000e+00 1.2000e+01 1.6000e+01 1.9000e+01 2.2000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01
4.6000e-01 7.0000e+00 9.0000e+00 1.3000e+01 1.6000e+01 1.9000e+01 2.3000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.1000e+01
4.6500e-01 7.0000e+00 9.0000e+00 1.3000e+01 1.6000e+01 1.9000e+01 2.3000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.2000e+01
4.7000e-01 7.0000e+00 9.0000e+00 1.3000e+01 1.6000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01 4.2000e+01
4.7500e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01 4.2000e+01
4.8000e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01 4.2000e+01
4.8500e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01 4.3000e+01
4.9000e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.6000e+01 4.4000e+01
4.9500e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.2000e+01 3.7000e+01 4.4000e+01
5.0000e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.3000e+01 3.7000e+01 4.4000e+01
5.0500e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.3000e+01 3.7000e+01 4.4000e+01
5.1000e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.3000e+01 3.7000e+01 4.4000e+01
5.1500e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.3000e+01 3.7000e+01 4.4000e+01
5.2000e-01 7.0000e+00 1.0000e+01 1.3000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 3.7000e+01 4.4000e+01
5.2500e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 3.7000e+01 4.4000e+01
5.3000e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 3.7000e+01 4.4000e+01
5.3500e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 3.7000e+01 4.4000e+01
5.4000e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 3.8000e+01 4.4000e+01
5.4500e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 3.8000e+01 4.4000e+01
5.5000e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 3.9000e+01 4.4000e+01
5.5500e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 3.9000e+01 4.4000e+01
5.6000e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 3.9000e+01 4.4000e+01
5.6500e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.4000e+01
5.7000e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01
5.7500e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01
5.8000e-01 7.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.0000e+01 2.6000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01
5.8500e-01 8.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.5000e+01
5.9000e-01 8.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 2.9000e+01 3.4000e+01 4.1000e+01 4.5000e+01
5.9500e-01 8.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 2.9000e+01 3.4000e+01 4.1000e+01 4.5000e+01
6.0000e-01 8.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.1000e+01 4.5000e+01
6.0500e-01 8.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.1000e+01 4.6000e+01
6.1000e-01 8.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.1000e+01 4.7000e+01
6.1500e-01 8.0000e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01 4.7000e+01
6.2000e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01 4.7000e+01
6.2500e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01 4.7000e+01
6.3000e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01 4.7000e+01
6.3500e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01 4.7000e+01
6.4000e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.1000e+01 4.7000e+01
6.4500e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.1000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.2000e+01 4.7000e+01
6.5000e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.2000e+01 4.7000e+01
6.5500e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.2000e+01 4.7000e+01
6.6000e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.2000e+01 4.7000e+01
6.6500e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 4.7000e+01
6.7000e-01 8.0000e+00 1.1000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 4.7000e+01
6.7500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 4.8000e+01
6.8000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.6000e+01 3.2000e+01 3.6000e+01 4.3000e+01 4.8000e+01
6.8500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 4.8000e+01
6.9000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 4.8000e+01
6.9500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 4.8000e+01
7.0000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 4.8000e+01
7.0500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 4.9000e+01
7.1000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 5.0000e+01
7.1500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 5.1000e+01
7.2000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.3000e+01 5.1000e+01
7.2500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.7000e+01 3.2000e+01 3.7000e+01 4.4000e+01 5.1000e+01
7.3000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.7000e+01 3.3000e+01 3.7000e+01 4.4000e+01 5.1000e+01
7.3500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.7000e+01 3.3000e+01 3.7000e+01 4.4000e+01 5.1000e+01
7.4000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.7000e+01 3.3000e+01 3.7000e+01 4.4000e+01 5.1000e+01
7.4500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.7000e+01 4.4000e+01 5.1000e+01
7.5000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.8000e+01 4.4000e+01 5.1000e+01
7.5500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.8000e+01 4.4000e+01 5.1000e+01
7.6000e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.8000e+01 4.4000e+01 5.1000e+01
7.6500e-01 9.0000e+00 1.1000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.8000e+01 4.4000e+01 5.1000e+01
7.7000e-01 9.0000e+00 1.1000e+01 1.5000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.9000e+01 4.4000e+01 5.1000e+01
7.7500e-01 9.0000e+00 1.1000e+01 1.5000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.9000e+01 4.5000e+01 5.1000e+01
7.8000e-01 9.0000e+00 1.1000e+01 1.5000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.4000e+01 3.9000e+01 4.5000e+01 5.1000e+01
7.8500e-01 9.0000e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.1000e+01
7.9000e-01 9.0000e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.2000e+01
7.9500e-01 9.0000e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.2000e+01
8.0000e-01 9.0000e+00 1.2000e+01 1.5000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.2000e+01
8.0500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.2000e+01
8.1000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.5000e+01 5.3000e+01
8.1500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.5000e+01 5.3000e+01
8.2000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.5000e+01 5.4000e+01
8.2500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.6000e+01 5.4000e+01
8.3000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.6000e+01 5.4000e+01
8.3500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.6000e+01 5.4000e+01
8.4000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.6000e+01 5.4000e+01
8.4500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.8000e+01 3.4000e+01 4.1000e+01 4.7000e+01 5.4000e+01
8.5000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.9000e+01 3.4000e+01 4.1000e+01 4.7000e+01 5.4000e+01
8.5500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.9000e+01 3.4000e+01 4.1000e+01 4.7000e+01 5.4000e+01
8.6000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.5000e+01 2.9000e+01 3.5000e+01 4.1000e+01 4.7000e+01 5.4000e+01
8.6500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.6000e+01 2.9000e+01 3.5000e+01 4.1000e+01 4.7000e+01 5.4000e+01
8.7000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.6000e+01 2.9000e+01 3.5000e+01 4.2000e+01 4.7000e+01 5.4000e+01
8.7500e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.2000e+01 4.8000e+01 5.4000e+01
8.8000e-01 9.0000e+00 1.2000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.0000e+01 3.5000e+01 4.3000e+01 4.8000e+01 5.4000e+01
8.8500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.3000e+01 4.8000e+01 5.4000e+01
8.9000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.3000e+01 4.9000e+01 5.5000e+01
8.9500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.0000e+01 3.6000e+01 4.3000e+01 5.0000e+01 5.5000e+01
9.0000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.0000e+01 5.5000e+01
9.0500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.0000e+01 5.5000e+01
9.1000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.1000e+01 5.6000e+01
9.1500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.1000e+01 5.6000e+01
9.2000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.1000e+01 5.6000e+01
9.2500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.1000e+01 5.7000e+01
9.3000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.6000e+01 4.3000e+01 5.1000e+01 5.7000e+01
9.3500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.6000e+01 4.4000e+01 5.1000e+01 5.7000e+01
9.4000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.4000e+01 5.1000e+01 5.7000e+01
9.4500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.4000e+01 5.1000e+01 5.7000e+01
9.5000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.4000e+01 5.1000e+01 5.8000e+01
9.5500e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.4000e+01 5.1000e+01 5.8000e+01
9.6000e-01 9.0000e+00 1.3000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.4000e+01 5.1000e+01 5.9000e+01
9.6500e-01 9.0000e+00 1.4000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.6000e+01 4.4000e+01 5.1000e+01 5.9000e+01
9.7000e-01 9.0000e+00 1.4000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.7000e+01 4.4000e+01 5.1000e+01 5.9000e+01
9.7500e-01 9.0000e+00 1.4000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.7000e+01 4.4000e+01 5.2000e+01 5.9000e+01
9.8000e-01 9.0000e+00 1.4000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.2000e+01 3.8000e+01 4.4000e+01 5.2000e+01 5.9000e+01
9.8500e-01 9.0000e+00 1.4000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.2000e+01 3.8000e+01 4.4000e+01 5.2000e+01 5.9000e+01
9.9000e-01 9.0000e+00 1.4000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.2000e+01 3.8000e+01 4.4000e+01 5.2000e+01 5.9000e+01
9.9500e-01 9.0000e+00 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.4000e+01 5.2000e+01 5.9000e+01
1.0000e+00 9.0000e+00 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.4000e+01 5.2000e+01 6.0000e+01
1.0050e+00 9.0000e+00 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.4000e+01 5.2000e+01 6.0000e+01
1.0100e+00 9.0000e+00 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.4000e+01 5.2000e+01 6.0000e+01
1.0150e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.5000e+01 5.2000e+01 6.0000e+01
1.0200e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.5000e+01 5.2000e+01 6.0000e+01
1.0250e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.2000e+01 6.0000e+01
1.0300e+00 1.0000e+01 1.4000e+01 1.7000e+01 2.2000e+01 2.7000e+01 3.4000e+01 4.0000e+01 4.5000e+01 5.2000e+01 6.1000e+01
1.0350e+00 1.0000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.5000e+01 5.2000e+01 6.1000e+01
1.0400e+00 1.0000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.5000e+01 5.2000e+01 6.1000e+01
1.0450e+00 1.0000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.5000e+01 5.2000e+01 6.1000e+01
1.0500e+00 1.0000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.5000e+01 5.3000e+01 6.1000e+01
1.0550e+00 1.0000e+01 1.4000e+01 1.8000e+01 2.2000e+01 2.7000e+01 3.5000e+01 4.1000e+01 4.6000e+01 5.3000e+01 6.1000e+01
1.0600e+00 1.0000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.5000e+01 4.1000e+01 4.6000e+01 5.3000e+01 6.1000e+01
1.0650e+00 1.0000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.5000e+01 4.1000e+01 4.6000e+01 5.3000e+01 6.1000e+01
1.0700e+00 1.0000e+01 1.4000e+01 1.9000e+01 2.2000e+01 2.7000e+01 3.5000e+01 4.1000e+01 4.6000e+01 5.3000e+01 6.1000e+01
1.0750e+00 1.0000e+01 1.4000e+01 1.8000e+01 2.3000e+01 2.7000e+01 3.5000e+01 4.1000e+01 4.7000e+01 5.3000e+01 6.2000e+01
1.0800e+00 1.0000e+01 1.4000e+01 1.8000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.1000e+01 4.7000e+01 5.3000e+01 6.2000e+01
1.0850e+00 1.0000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.2000e+01 4.7000e+01 5.4000e+01 6.2000e+01
1.0900e+00 1.0000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.2000e+01 4.8000e+01 5.4000e+01 6.2000e+01
1.0950e+00 1.0000e+01 1.4000e+01 1.9000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.2000e+01 4.8000e+01 5.4000e+01 6.3000e+01
1.1000e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.2000e+01 4.8000e+01 5.5000e+01 6.3000e+01
1.1050e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.2000e+01 4.9000e+01 5.5000e+01 6.3000e+01
1.1100e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.2000e+01 4.9000e+01 5.5000e+01 6.3000e+01
1.1150e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.5000e+01 6.3000e+01
1.1200e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.4000e+01 2.8000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.6000e+01 6.3000e+01
1.1250e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.4000e+01 2.9000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.6000e+01 6.4000e+01
1.1300e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.4000e+01 2.9000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.7000e+01 6.4000e+01
1.1350e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.7000e+01 6.4000e+01
1.1400e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.7000e+01 6.4000e+01
1.1450e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.7000e+01 6.4000e+01
1.1500e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.5000e+01 4.2000e+01 5.0000e+01 5.7000e+01 6.4000e+01
1.1550e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.5000e+01 4.2000e+01 5.1000e+01 5.7000e+01 6.4000e+01
1.1600e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.5000e+01 4.2000e+01 5.1000e+01 5.8000e+01 6.4000e+01
1.1650e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.6000e+01 4.2000e+01 5.1000e+01 5.9000e+01 6.5000e+01
1.1700e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.6000e+01 4.2000e+01 5.1000e+01 5.9000e+01 6.5000e+01
1.1750e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.6000e+01 4.2000e+01 5.1000e+01 5.9000e+01 6.6000e+01
1.1800e+00 1.0000e+01 1.4000e+01 2.0000e+01 2.5000e+01 3.0000e+01 3.6000e+01 4.2000e+01 5.1000e+01 5.9000e+01 6.7000e+01
1.1850e+00 1.0000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.1000e+01 3.6000e+01 4.2000e+01 5.1000e+01 5.9000e+01 6.7000e+01
1.1900e+00 1.0000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.7000e+01
1.1950e+00 1.0000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.1000e+01 3.6000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.7000e+01
1.2000e+00 1.0000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.1000e+01 3.7000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.7000e+01
1.2050e+00 1.0000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.1000e+01 3.7000e+01 4.4000e+01 5.1000e+01 5.9000e+01 6.7000e+01
1.2100e+00 1.0000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.1000e+01 3.7000e+01 4.5000e+01 5.1000e+01 5.9000e+01 6.8000e+01
1.2150e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.1000e+01 3.7000e+01 4.5000e+01 5.1000e+01 5.9000e+01 6.8000e+01
1.2200e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.7000e+01 4.5000e+01 5.1000e+01 6.0000e+01 6.8000e+01
1.2250e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.7000e+01 4.5000e+01 5.1000e+01 6.0000e+01 6.9000e+01
1.2300e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.8000e+01 4.5000e+01 5.2000e+01 6.1000e+01 6.9000e+01
1.2350e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.8000e+01 4.5000e+01 5.2000e+01 6.2000e+01 6.9000e+01
1.2400e+00 1.1000e+01 1.5000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.8000e+01 4.5000e+01 5.3000e+01 6.2000e+01 6.9000e+01
1.2450e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.8000e+01 4.5000e+01 5.3000e+01 6.2000e+01 6.9000e+01
1.2500e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.8000e+01 4.5000e+01 5.3000e+01 6.2000e+01 6.9000e+01
1.2550e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.9000e+01 4.5000e+01 5.4000e+01 6.2000e+01 6.9000e+01
1.2600e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.6000e+01 3.2000e+01 3.9000e+01 4.5000e+01 5.4000e+01 6.2000e+01 6.9000e+01
1.2650e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.5000e+01 5.4000e+01 6.2000e+01 6.9000e+01
1.2700e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.5000e+01 5.4000e+01 6.2000e+01 6.9000e+01
1.2750e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.3000e+01 3.9000e+01 4.6000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.2800e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.0000e+01 4.6000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.2850e+00 1.1000e+01 1.6000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.0000e+01 4.6000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.2900e+00 1.1000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.3000e+01 4.0000e+01 4.7000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.2950e+00 1.1000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.3000e+01 4.0000e+01 4.7000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.3000e+00 1.1000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.3000e+01 4.0000e+01 4.7000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.3050e+00 1.1000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.3000e+01 4.0000e+01 4.8000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.3100e+00 1.1000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.8000e+01 5.4000e+01 6.3000e+01 7.0000e+01
1.3150e+00 1.1000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.8000e+01 5.5000e+01 6.3000e+01 7.0000e+01
1.3200e+00 1.1000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.8000e+01 5.5000e+01 6.3000e+01 7.0000e+01
1.3250e+00 1.2000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.5000e+01 6.3000e+01 7.0000e+01
1.3300e+00 1.2000e+01 1.5000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.5000e+01 6.3000e+01 7.1000e+01
1.3350e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.5000e+01 6.3000e+01 7.2000e+01
1.3400e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.6000e+01 6.3000e+01 7.2000e+01
1.3450e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.6000e+01 6.3000e+01 7.2000e+01
1.3500e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.6000e+01 6.4000e+01 7.2000e+01
1.3550e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.6000e+01 6.4000e+01 7.2000e+01
1.3600e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.6000e+01 6.4000e+01 7.2000e+01
1.3650e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 4.9000e+01 5.6000e+01 6.4000e+01 7.2000e+01
1.3700e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 5.0000e+01 5.6000e+01 6.4000e+01 7.3000e+01
1.3750e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 5.0000e+01 5.7000e+01 6.4000e+01 7.3000e+01
1.3800e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 5.0000e+01 5.7000e+01 6.5000e+01 7.3000e+01
1.3850e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.1000e+01 5.0000e+01 5.7000e+01 6.6000e+01 7.3000e+01
1.3900e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.2000e+01 5.0000e+01 5.7000e+01 6.6000e+01 7.3000e+01
1.3950e+00 1.2000e+01 1.6000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.1000e+01 5.7000e+01 6.6000e+01 7.3000e+01
1.4000e+00 1.2000e+01 1.7000e+01 2.1000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.1000e+01 5.7000e+01 6.6000e+01 7.3000e+01
1.4050e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.4000e+01 4.3000e+01 5.1000e+01 5.7000e+01 6.6000e+01 7.3000e+01
1.4100e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.4000e+01 4.3000e+01 5.1000e+01 5.7000e+01 6.6000e+01 7.4000e+01
1.4150e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.4000e+01 4.3000e+01 5.1000e+01 5.8000e+01 6.7000e+01 7.4000e+01
1.4200e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.8000e+01 6.7000e+01 7.4000e+01
1.4250e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.7000e+01 7.4000e+01
1.4300e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.7000e+01 7.4000e+01
1.4350e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.8000e+01 7.4000e+01
1.4400e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.8000e+01 7.4000e+01
1.4450e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.9000e+01 7.4000e+01
1.4500e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.9000e+01 7.5000e+01
1.4550e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.9000e+01 7.5000e+01
1.4600e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.9000e+01 7.5000e+01
1.4650e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.9000e+01 7.6000e+01
1.4700e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.9000e+01 7.6000e+01
1.4750e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 6.9000e+01 7.6000e+01
1.4800e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.1000e+01 5.9000e+01 7.0000e+01 7.6000e+01
1.4850e+00 1.3000e+01 1.7000e+01 2.2000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.2000e+01 5.9000e+01 7.0000e+01 7.6000e+01
1.4900e+00 1.3000e+01 1.8000e+01 2.3000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.2000e+01 6.0000e+01 7.0000e+01 7.6000e+01
1.4950e+00 1.3000e+01 1.8000e+01 2.3000e+01 2.9000e+01 3.5000e+01 4.3000e+01 5.2000e+01 6.0000e+01 7.0000e+01 7.6000e+01
1.5000e+00 1.3000e+01 1.8000e+01 2.3000e+01 2.9000e+01 3.5000e+01 4.3000e+01 5.2000e+01 6.0000e+01 7.0000e+01 7.7000e+01
1.5050e+00 1.3000e+01 1.8000e+01 2.3000e+01 2.9000e+01 3.6000e+01 4.3000e+01 5.2000e+01 6.0000e+01 7.0000e+01 7.7000e+01
1.5100e+00 1.3000e+01 1.8000e+01 2.3000e+01 2.9000e+01 3.6000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.0000e+01 7.7000e+01
1.5150e+00 1.3000e+01 1.8000e+01 2.3000e+01 2.9000e+01 3.6000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.0000e+01 7.7000e+01
1.5200e+00 1.3000e+01 1.8000e+01 2.3000e+01 3.0000e+01 3.6000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.0000e+01 7.7000e+01
1.5250e+00 1.3000e+01 1.8000e+01 2.4000e+01 3.0000e+01 3.6000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.0000e+01 7.7000e+01
1.5300e+00 1.3000e+01 1.8000e+01 2.4000e+01 3.0000e+01 3.6000e+01 4.4000e+01 5.2000e+01 6.2000e+01 7.0000e+01 7.7000e+01
1.5350e+00 1.3000e+01 1.8000e+01 2.4000e+01 3.0000e+01 3.6000e+01 4.4000e+01 5.2000e+01 6.2000e+01 7.0000e+01 7.7000e+01
1.5400e+00 1.3000e+01 1.8000e+01 2.5000e+01 3.0000e+01 3.7000e+01 4.4000e+01 5.2000e+01 6.2000e+01 7.0000e+01 7.7000e+01
1.5450e+00 1.3000e+01 1.9000e+01 2.5000e+01 3.0000e+01 3.7000e+01 4.4000e+01 5.2000e+01 6.2000e+01 7.0000e+01 7.7000e+01
1.5500e+00 1.4000e+01 1.9000e+01 2.5000e+01 3.0000e+01 3.7000e+01 4.6000e+01 5.3000e+01 6.2000e+01 7.0000e+01 7.7000e+01
1.5550e+00 1.4000e+01 1.9000e+01 2.5000e+01 3.0000e+01 3.7000e+01 4.6000e+01 5.3000e+01 6.2000e+01 7.0000e+01 7.8000e+01
1.5600e+00 1.4000e+01 1.9000e+01 2.5000e+01 3.1000e+01 3.7000e+01 4.6000e+01 5.4000e+01 6.3000e+01 7.0000e+01 7.8000e+01
1.5650e+00 1.4000e+01 1.9000e+01 2.5000e+01 3.1000e+01 3.7000e+01 4.6000e+01 5.4000e+01 6.3000e+01 7.1000e+01 7.9000e+01
1.5700e+00 1.4000e+01 1.9000e+01 2.5000e+01 3.1000e+01 3.8000e+01 4.6000e+01 5.4000e+01 6.3000e+01 7.1000e+01 7.9000e+01
1.5750e+00 1.4000e+01 1.9000e+01 2.5000e+01 3.2000e+01 3.8000e+01 4.6000e+01 5.4000e+01 6.3000e+01 7.1000e+01 8.0000e+01
1.5800e+00 1.4000e+01 1.9000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.7000e+01 5.4000e+01 6.3000e+01 7.1000e+01 8.0000e+01
1.5850e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.7000e+01 5.5000e+01 6.3000e+01 7.2000e+01 8.0000e+01
1.5900e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.7000e+01 5.5000e+01 6.3000e+01 7.2000e+01 8.0000e+01
1.5950e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.7000e+01 5.5000e+01 6.3000e+01 7.2000e+01 8.0000e+01
1.6000e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.7000e+01 5.5000e+01 6.3000e+01 7.3000e+01 8.0000e+01
1.6050e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.8000e+01 5.5000e+01 6.3000e+01 7.3000e+01 8.0000e+01
1.6100e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.8000e+01 5.6000e+01 6.3000e+01 7.3000e+01 8.0000e+01
1.6150e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.8000e+01 5.6000e+01 6.4000e+01 7.3000e+01 8.0000e+01
1.6200e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.8000e+01 5.6000e+01 6.5000e+01 7.3000e+01 8.0000e+01
1.6250e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.8000e+01 5.6000e+01 6.5000e+01 7.3000e+01 8.0000e+01
1.6300e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 3.9000e+01 4.8000e+01 5.6000e+01 6.5000e+01 7.4000e+01 8.0000e+01
1.6350e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.2000e+01 4.0000e+01 4.8000e+01 5.6000e+01 6.6000e+01 7.4000e+01 8.0000e+01
1.6400e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.3000e+01 4.0000e+01 4.8000e+01 5.6000e+01 6.6000e+01 7.4000e+01 8.0000e+01
1.6450e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.3000e+01 4.0000e+01 4.8000e+01 5.6000e+01 6.6000e+01 7.4000e+01 8.0000e+01
1.6500e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.3000e+01 4.0000e+01 4.8000e+01 5.7000e+01 6.6000e+01 7.4000e+01 8.1000e+01
1.6550e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.3000e+01 4.0000e+01 4.8000e+01 5.7000e+01 6.6000e+01 7.4000e+01 8.1000e+01
1.6600e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.3000e+01 4.0000e+01 4.8000e+01 5.7000e+01 6.6000e+01 7.4000e+01 8.1000e+01
1.6650e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.7000e+01 7.5000e+01 8.1000e+01
1.6700e+00 1.4000e+01 2.0000e+01 2.5000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.7000e+01 7.5000e+01 8.1000e+01
1.6750e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.7000e+01 7.5000e+01 8.1000e+01
1.6800e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.7000e+01 7.5000e+01 8.1000e+01
1.6850e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.7000e+01 7.5000e+01 8.2000e+01
1.6900e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.7000e+01 7.5000e+01 8.2000e+01
1.6950e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.8000e+01 7.6000e+01 8.2000e+01
1.7000e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.1000e+01 4.9000e+01 5.8000e+01 6.8000e+01 7.6000e+01 8.2000e+01
1.7050e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.2000e+01 4.9000e+01 5.9000e+01 6.8000e+01 7.6000e+01 8.2000e+01
1.7100e+00 1.4000e+01 2.0000e+01 2.6000e+01 3.3000e+01 4.2000e+01 4.9000e+01 5.9000e+01 6.8000e+01 7.6000e+01 8.2000e+01
1.7150e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.2000e+01 4.9000e+01 5.9000e+01 6.8000e+01 7.6000e+01 8.2000e+01
1.7200e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.2000e+01 4.9000e+01 5.9000e+01 6.8000e+01 7.6000e+01 8.2000e+01
1.7250e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.2000e+01 5.0000e+01 5.9000e+01 6.8000e+01 7.6000e+01 8.3000e+01
1.7300e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.2000e+01 5.0000e+01 5.9000e+01 6.8000e+01 7.6000e+01 8.3000e+01
1.7350e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.2000e+01 5.0000e+01 5.9000e+01 6.9000e+01 7.6000e+01 8.3000e+01
1.7400e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.2000e+01 5.0000e+01 5.9000e+01 6.9000e+01 7.7000e+01 8.4000e+01
1.7450e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.2000e+01 5.1000e+01 6.0000e+01 6.9000e+01 7.7000e+01 8.4000e+01
1.7500e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.3000e+01 5.1000e+01 6.0000e+01 7.0000e+01 7.7000e+01 8.4000e+01
1.7550e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.3000e+01 5.1000e+01 6.1000e+01 7.1000e+01 7.8000e+01 8.4000e+01
1.7600e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.3000e+01 4.3000e+01 5.1000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.5000e+01
1.7650e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.5000e+01
1.7700e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.5000e+01
1.7750e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.5000e+01
1.7800e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.3000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.5000e+01
1.7850e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.3000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.5000e+01
1.7900e+00 1.4000e+01 2.0000e+01 2.7000e+01 3.4000e+01 4.3000e+01 5.3000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.6000e+01
1.7950e+00 1.4000e+01 2.0000e+01 2.8000e+01 3.4000e+01 4.3000e+01 5.3000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.6000e+01
1.8000e+00 1.4000e+01 2.0000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.3000e+01 6.1000e+01 7.1000e+01 7.9000e+01 8.6000e+01
1.8050e+00 1.4000e+01 2.0000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.3000e+01 6.1000e+01 7.2000e+01 7.9000e+01 8.6000e+01
1.8100e+00 1.4000e+01 2.0000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.3000e+01 6.2000e+01 7.2000e+01 7.9000e+01 8.6000e+01
1.8150e+00 1.4000e+01 2.0000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.3000e+01 6.2000e+01 7.2000e+01 8.0000e+01 8.6000e+01
1.8200e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.3000e+01 6.2000e+01 7.3000e+01 8.0000e+01 8.6000e+01
1.8250e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.5000e+01 4.3000e+01 5.3000e+01 6.2000e+01 7.3000e+01 8.0000e+01 8.6000e+01
1.8300e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.3000e+01 6.2000e+01 7.3000e+01 8.0000e+01 8.6000e+01
1.8350e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.0000e+01 8.6000e+01
1.8400e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8450e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8500e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8550e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8600e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8650e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8700e+00 1.5000e+01 2.0000e+01 2.8000e+01 3.6000e+01 4.4000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8750e+00 1.5000e+01 2.1000e+01 2.8000e+01 3.6000e+01 4.5000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8800e+00 1.5000e+01 2.1000e+01 2.8000e+01 3.6000e+01 4.5000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8850e+00 1.5000e+01 2.1000e+01 2.8000e+01 3.7000e+01 4.5000e+01 5.4000e+01 6.3000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8900e+00 1.5000e+01 2.1000e+01 2.8000e+01 3.7000e+01 4.5000e+01 5.4000e+01 6.4000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.8950e+00 1.5000e+01 2.1000e+01 2.8000e+01 3.7000e+01 4.5000e+01 5.4000e+01 6.4000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.9000e+00 1.5000e+01 2.1000e+01 2.9000e+01 3.7000e+01 4.6000e+01 5.4000e+01 6.4000e+01 7.3000e+01 8.1000e+01 8.7000e+01
1.9050e+00 1.5000e+01 2.1000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.5000e+01 6.4000e+01 7.4000e+01 8.1000e+01 8.7000e+01
1.9100e+00 1.5000e+01 2.1000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.5000e+01 6.6000e+01 7.4000e+01 8.1000e+01 8.7000e+01
1.9150e+00 1.5000e+01 2.1000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.5000e+01 6.6000e+01 7.4000e+01 8.1000e+01 8.8000e+01
1.9200e+00 1.5000e+01 2.1000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.5000e+01 6.6000e+01 7.4000e+01 8.1000e+01 8.8000e+01
1.9250e+00 1.5000e+01 2.1000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.6000e+01 6.6000e+01 7.5000e+01 8.1000e+01 8.8000e+01
1.9300e+00 1.5000e+01 2.2000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.6000e+01 6.6000e+01 7.5000e+01 8.3000e+01 8.8000e+01
1.9350e+00 1.5000e+01 2.2000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.6000e+01 6.7000e+01 7.5000e+01 8.3000e+01 8.8000e+01
1.9400e+00 1.5000e+01 2.2000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.6000e+01 6.7000e+01 7.5000e+01 8.3000e+01 8.8000e+01
1.9450e+00 1.5000e+01 2.2000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.6000e+01 6.7000e+01 7.5000e+01 8.3000e+01 8.8000e+01
1.9500e+00 1.5000e+01 2.2000e+01 2.9000e+01 3.8000e+01 4.6000e+01 5.6000e+01 6.7000e+01 7.6000e+01 8.3000e+01 8.9000e+01
1.9550e+00 1.5000e+01 2.2000e+01 2.9000e+01 3.8000e+01 4.7000e+01 5.7000e+01 6.7000e+01 7.6000e+01 8.3000e+01 8.9000e+01
1.9600e+00 1.5000e+01 2.3000e+01 3.0000e+01 3.8000e+01 4.7000e+01 5.7000e+01 6.7000e+01 7.6000e+01 8.3000e+01 8.9000e+01
1.9650e+00 1.5000e+01 2.3000e+01 3.0000e+01 3.8000e+01 4.8000e+01 5.7000e+01 6.7000e+01 7.6000e+01 8.3000e+01 8.9000e+01
1.9700e+00 1.5000e+01 2.3000e+01 3.0000e+01 3.8000e+01 4.8000e+01 5.7000e+01 6.7000e+01 7.7000e+01 8.3000e+01 9.1000e+01
1.9750e+00 1.5000e+01 2.3000e+01 3.0000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.7000e+01 7.7000e+01 8.3000e+01 9.1000e+01
1.9800e+00 1.5000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.7000e+01 7.7000e+01 8.3000e+01 9.1000e+01
1.9850e+00 1.5000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.7000e+01 7.7000e+01 8.4000e+01 9.1000e+01
1.9900e+00 1.5000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.7000e+01 7.7000e+01 8.4000e+01 9.1000e+01
1.9950e+00 1.5000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.8000e+01 7.7000e+01 8.4000e+01 9.1000e+01
2.0000e+00 1.5000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.8000e+01 7.7000e+01 8.5000e+01 9.1000e+01
2.0050e+00 1.5000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.8000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0100e+00 1.6000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.8000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0150e+00 1.6000e+01 2.3000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.8000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0200e+00 1.7000e+01 2.4000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.9000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0250e+00 1.7000e+01 2.4000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 6.9000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0300e+00 1.7000e+01 2.4000e+01 3.1000e+01 3.9000e+01 4.8000e+01 5.8000e+01 7.0000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0350e+00 1.7000e+01 2.4000e+01 3.2000e+01 3.9000e+01 4.8000e+01 5.8000e+01 7.0000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0400e+00 1.7000e+01 2.4000e+01 3.2000e+01 3.9000e+01 4.9000e+01 5.8000e+01 7.1000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0450e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.0000e+01 4.9000e+01 5.8000e+01 7.1000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0500e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.0000e+01 4.9000e+01 5.8000e+01 7.1000e+01 7.8000e+01 8.6000e+01 9.1000e+01
2.0550e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.0000e+01 4.9000e+01 5.8000e+01 7.1000e+01 7.9000e+01 8.6000e+01 9.1000e+01
2.0600e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 4.9000e+01 5.9000e+01 7.1000e+01 7.9000e+01 8.6000e+01 9.1000e+01
2.0650e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 4.9000e+01 5.9000e+01 7.1000e+01 7.9000e+01 8.6000e+01 9.1000e+01
2.0700e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 4.9000e+01 5.9000e+01 7.1000e+01 7.9000e+01 8.6000e+01 9.1000e+01
2.0750e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 5.0000e+01 6.0000e+01 7.1000e+01 7.9000e+01 8.6000e+01 9.1000e+01
2.0800e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 5.0000e+01 6.0000e+01 7.1000e+01 8.0000e+01 8.6000e+01 9.1000e+01
2.0850e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 5.0000e+01 6.0000e+01 7.1000e+01 8.0000e+01 8.6000e+01 9.1000e+01
2.0900e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 5.0000e+01 6.0000e+01 7.1000e+01 8.0000e+01 8.7000e+01 9.2000e+01
2.0950e+00 1.7000e+01 2.4000e+01 3.2000e+01 4.1000e+01 5.0000e+01 6.0000e+01 7.1000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1000e+00 1.7000e+01 2.5000e+01 3.2000e+01 4.1000e+01 5.1000e+01 6.0000e+01 7.1000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1050e+00 1.7000e+01 2.5000e+01 3.2000e+01 4.1000e+01 5.1000e+01 6.0000e+01 7.1000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1100e+00 1.7000e+01 2.5000e+01 3.2000e+01 4.1000e+01 5.1000e+01 6.1000e+01 7.1000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1150e+00 1.7000e+01 2.5000e+01 3.2000e+01 4.1000e+01 5.1000e+01 6.1000e+01 7.1000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1200e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.1000e+01 5.1000e+01 6.1000e+01 7.1000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1250e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.1000e+01 5.2000e+01 6.1000e+01 7.1000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1300e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.1000e+01 5.2000e+01 6.1000e+01 7.2000e+01 8.1000e+01 8.7000e+01 9.2000e+01
2.1350e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.1000e+01 5.2000e+01 6.1000e+01 7.2000e+01 8.1000e+01 8.7000e+01 9.3000e+01
2.1400e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.2000e+01 5.2000e+01 6.1000e+01 7.2000e+01 8.1000e+01 8.7000e+01 9.3000e+01
2.1450e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.2000e+01 5.2000e+01 6.1000e+01 7.2000e+01 8.1000e+01 8.7000e+01 9.3000e+01
2.1500e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.2000e+01 5.2000e+01 6.1000e+01 7.3000e+01 8.1000e+01 8.7000e+01 9.3000e+01
2.1550e+00 1.7000e+01 2.5000e+01 3.3000e+01 4.2000e+01 5.2000e+01 6.1000e+01 7.3000e+01 8.1000e+01 8.7000e+01 9.3000e+01
2.1600e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.1000e+01 7.3000e+01 8.1000e+01 8.7000e+01 9.3000e+01
2.1650e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.2000e+01 7.3000e+01 8.1000e+01 8.7000e+01 9.3000e+01
2.1700e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.2000e+01 7.3000e+01 8.1000e+01 8.8000e+01 9.3000e+01
2.1750e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.2000e+01 7.3000e+01 8.2000e+01 8.8000e+01 9.3000e+01
2.1800e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.2000e+01 7.3000e+01 8.2000e+01 8.9000e+01 9.4000e+01
2.1850e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.2000e+01 7.3000e+01 8.2000e+01 8.9000e+01 9.4000e+01
2.1900e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.2000e+01 7.3000e+01 8.2000e+01 8.9000e+01 9.4000e+01
2.1950e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.2000e+01 7.4000e+01 8.2000e+01 8.9000e+01 9.4000e+01
2.2000e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.2000e+01 6.3000e+01 7.4000e+01 8.2000e+01 8.9000e+01 9.4000e+01
2.2050e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.3000e+01 6.3000e+01 7.4000e+01 8.2000e+01 8.9000e+01 9.4000e+01
2.2100e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.3000e+01 6.3000e+01 7.4000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2150e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.3000e+01 6.4000e+01 7.4000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2200e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.3000e+01 6.4000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2250e+00 1.8000e+01 2.5000e+01 3.3000e+01 4.3000e+01 5.3000e+01 6.4000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2300e+00 1.8000e+01 2.5000e+01 3.4000e+01 4.3000e+01 5.4000e+01 6.4000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2350e+00 1.8000e+01 2.5000e+01 3.4000e+01 4.3000e+01 5.4000e+01 6.4000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2400e+00 1.8000e+01 2.5000e+01 3.4000e+01 4.3000e+01 5.4000e+01 6.4000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2450e+00 1.8000e+01 2.5000e+01 3.4000e+01 4.3000e+01 5.4000e+01 6.5000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2500e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.3000e+01 5.4000e+01 6.5000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2550e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.3000e+01 5.4000e+01 6.5000e+01 7.5000e+01 8.3000e+01 8.9000e+01 9.4000e+01
2.2600e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.3000e+01 5.4000e+01 6.5000e+01 7.6000e+01 8.3000e+01 9.0000e+01 9.4000e+01
2.2650e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.4000e+01 6.5000e+01 7.6000e+01 8.3000e+01 9.0000e+01 9.4000e+01
2.2700e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.4000e+01 6.5000e+01 7.6000e+01 8.4000e+01 9.0000e+01 9.4000e+01
2.2750e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.4000e+01 6.5000e+01 7.6000e+01 8.4000e+01 9.1000e+01 9.5000e+01
2.2800e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.4000e+01 6.5000e+01 7.6000e+01 8.4000e+01 9.1000e+01 9.5000e+01
2.2850e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.4000e+01 6.6000e+01 7.6000e+01 8.4000e+01 9.1000e+01 9.5000e+01
2.2900e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.5000e+01 6.6000e+01 7.6000e+01 8.4000e+01 9.1000e+01 9.5000e+01
2.2950e+00 1.8000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.6000e+01 6.6000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.5000e+01
2.3000e+00 1.9000e+01 2.6000e+01 3.4000e+01 4.4000e+01 5.6000e+01 6.6000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.5000e+01
2.3050e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.4000e+01 5.6000e+01 6.6000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.5000e+01
2.3100e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.4000e+01 5.6000e+01 6.6000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.5000e+01
2.3150e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.4000e+01 5.6000e+01 6.7000e+01 7.7000e+01 8.5000e+01 9.1000e+01 9.5000e+01
2.3200e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.4000e+01 5.6000e+01 6.7000e+01 7.7000e+01 8.5000e+01 9.1000e+01 9.5000e+01
2.3250e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.5000e+01 5.6000e+01 6.7000e+01 7.7000e+01 8.5000e+01 9.1000e+01 9.5000e+01
2.3300e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.5000e+01 5.6000e+01 6.7000e+01 7.7000e+01 8.5000e+01 9.1000e+01 9.6000e+01
2.3350e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.5000e+01 5.6000e+01 6.7000e+01 7.7000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3400e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.5000e+01 5.6000e+01 6.7000e+01 7.7000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3450e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.5000e+01 5.6000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3500e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.5000e+01 5.6000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3550e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.5000e+01 5.6000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3600e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.6000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3650e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.6000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3700e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.6000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.1000e+01 9.6000e+01
2.3750e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.7000e+01 6.8000e+01 7.8000e+01 8.6000e+01 9.2000e+01 9.6000e+01
2.3800e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.7000e+01 6.8000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.6000e+01
2.3850e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.8000e+01 6.8000e+01 7.9000e+01 8.6000e+01 9.2000e+01 9.6000e+01
2.3900e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.8000e+01 6.8000e+01 7.9000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.3950e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.8000e+01 6.8000e+01 7.9000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.4000e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.8000e+01 6.9000e+01 7.9000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.4050e+00 1.9000e+01 2.6000e+01 3.5000e+01 4.6000e+01 5.8000e+01 6.9000e+01 7.9000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.4100e+00 1.9000e+01 2.7000e+01 3.5000e+01 4.7000e+01 5.8000e+01 7.0000e+01 7.9000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.4150e+00 1.9000e+01 2.7000e+01 3.5000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.4200e+00 1.9000e+01 2.7000e+01 3.5000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.4250e+00 2.0000e+01 2.7000e+01 3.6000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.6000e+01 9.3000e+01 9.7000e+01
2.4300e+00 2.0000e+01 2.7000e+01 3.6000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.7000e+01 9.3000e+01 9.7000e+01
2.4350e+00 2.0000e+01 2.7000e+01 3.6000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.8000e+01 9.3000e+01 9.7000e+01
2.4400e+00 2.0000e+01 2.7000e+01 3.6000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.8000e+01 9.3000e+01 9.7000e+01
2.4450e+00 2.0000e+01 2.7000e+01 3.6000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.8000e+01 9.3000e+01 9.7000e+01
2.4500e+00 2.0000e+01 2.8000e+01 3.7000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.8000e+01 9.4000e+01 9.7000e+01
2.4550e+00 2.0000e+01 2.8000e+01 3.7000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.8000e+01 9.4000e+01 9.7000e+01
2.4600e+00 2.0000e+01 2.8000e+01 3.7000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.8000e+01 9.4000e+01 9.7000e+01
2.4650e+00 2.0000e+01 2.8000e+01 3.7000e+01 4.7000e+01 5.8000e+01 7.0000e+01 8.0000e+01 8.8000e+01 9.4000e+01 9.7000e+01
2.4700e+00 2.0000e+01 2.8000e+01 3.7000e+01 4.7000e+01 5.8000e+01 7.1000e+01 8.0000e+01 8.8000e+01 9.4000e+01 9.7000e+01
2.4750e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.8000e+01 7.1000e+01 8.0000e+01 8.8000e+01 9.4000e+01 9.7000e+01
2.4800e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.8000e+01 7.1000e+01 8.1000e+01 8.8000e+01 9.4000e+01 9.7000e+01
2.4850e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.8000e+01 7.1000e+01 8.1000e+01 8.9000e+01 9.4000e+01 9.7000e+01
2.4900e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.8000e+01 7.1000e+01 8.1000e+01 8.9000e+01 9.4000e+01 9.7000e+01
2.4950e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.8000e+01 7.1000e+01 8.1000e+01 8.9000e+01 9.4000e+01 9.7000e+01
2.5000e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.9000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.7000e+01
2.5050e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.9000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.7000e+01
2.5100e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.9000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.7000e+01
2.5150e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.9000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.7000e+01
2.5200e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.9000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5250e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 5.9000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5300e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 6.0000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5350e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 6.0000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5400e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.8000e+01 6.0000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5450e+00 2.0000e+01 2.8000e+01 3.8000e+01 4.9000e+01 6.0000e+01 7.1000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5500e+00 2.0000e+01 2.9000e+01 3.8000e+01 4.9000e+01 6.0000e+01 7.2000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5550e+00 2.0000e+01 2.9000e+01 3.8000e+01 4.9000e+01 6.0000e+01 7.2000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5600e+00 2.0000e+01 2.9000e+01 3.9000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5650e+00 2.0000e+01 2.9000e+01 3.9000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.2000e+01 8.9000e+01 9.4000e+01 9.8000e+01
2.5700e+00 2.0000e+01 2.9000e+01 3.9000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.8000e+01
2.5750e+00 2.0000e+01 2.9000e+01 3.9000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.8000e+01
2.5800e+00 2.0000e+01 2.9000e+01 3.9000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.8000e+01
2.5850e+00 2.0000e+01 2.9000e+01 4.0000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.8000e+01
2.5900e+00 2.0000e+01 3.0000e+01 4.0000e+01 4.9000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.8000e+01
2.5950e+00 2.0000e+01 3.0000e+01 4.0000e+01 5.0000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6000e+00 2.0000e+01 3.0000e+01 4.0000e+01 5.0000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6050e+00 2.0000e+01 3.0000e+01 4.0000e+01 5.0000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.8000e+01
2.6100e+00 2.0000e+01 3.0000e+01 4.0000e+01 5.1000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6150e+00 2.0000e+01 3.0000e+01 4.0000e+01 5.1000e+01 6.1000e+01 7.3000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6200e+00 2.0000e+01 3.0000e+01 4.0000e+01 5.1000e+01 6.2000e+01 7.4000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6250e+00 2.0000e+01 2.9000e+01 4.0000e+01 5.1000e+01 6.2000e+01 7.4000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6300e+00 2.0000e+01 2.9000e+01 4.0000e+01 5.1000e+01 6.2000e+01 7.4000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6350e+00 2.0000e+01 2.9000e+01 4.0000e+01 5.1000e+01 6.2000e+01 7.5000e+01 8.3000e+01 9.0000e+01 9.5000e+01 9.9000e+01
2.6400e+00 2.1000e+01 2.9000e+01 4.0000e+01 5.1000e+01 6.2000e+01 7.5000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6450e+00 2.1000e+01 3.0000e+01 4.0000e+01 5.1000e+01 6.2000e+01 7.5000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6500e+00 2.1000e+01 3.0000e+01 4.1000e+01 5.1000e+01 6.2000e+01 7.5000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6550e+00 2.1000e+01 3.0000e+01 4.1000e+01 5.1000e+01 6.3000e+01 7.5000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6600e+00 2.1000e+01 3.1000e+01 4.1000e+01 5.1000e+01 6.3000e+01 7.5000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6650e+00 2.1000e+01 3.1000e+01 4.1000e+01 5.1000e+01 6.3000e+01 7.5000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6700e+00 2.1000e+01 3.1000e+01 4.1000e+01 5.1000e+01 6.3000e+01 7.5000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6750e+00 2.1000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.6000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6800e+00 2.1000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.6000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6850e+00 2.2000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.6000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6900e+00 2.2000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.6950e+00 2.2000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.7000e+00 2.2000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.7050e+00 2.2000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.6000e+01 8.5000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.7100e+00 2.2000e+01 3.1000e+01 4.1000e+01 5.2000e+01 6.3000e+01 7.7000e+01 8.5000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.7150e+00 2.2000e+01 3.1000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.7000e+01 8.6000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.7200e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.7000e+01 8.6000e+01 9.1000e+01 9.6000e+01 9.9000e+01
2.7250e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.7000e+01 8.6000e+01 9.2000e+01 9.7000e+01 9.9000e+01
2.7300e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.7000e+01 8.6000e+01 9.2000e+01 9.7000e+01 9.9000e+01
2.7350e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.7000e+01 8.6000e+01 9.2000e+01 9.7000e+01 9.9000e+01
2.7400e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.7000e+01 8.6000e+01 9.2000e+01 9.7000e+01 9.9000e+01
2.7450e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.7000e+01 8.6000e+01 9.2000e+01 9.7000e+01 9.9000e+01
2.7500e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7550e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.4000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7600e+00 2.2000e+01 3.2000e+01 4.1000e+01 5.3000e+01 6.5000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7650e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.3000e+01 6.5000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7700e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.3000e+01 6.5000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7750e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.3000e+01 6.6000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7800e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.3000e+01 6.6000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7850e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.3000e+01 6.6000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7900e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.3000e+01 6.6000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.7950e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.3000e+01 6.6000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.8000e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.4000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.8050e+00 2.2000e+01 3.2000e+01 4.2000e+01 5.5000e+01 6.7000e+01 7.8000e+01 8.6000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.8100e+00 2.2000e+01 3.2000e+01 4.3000e+01 5.5000e+01 6.7000e+01 7.8000e+01 8.7000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.8150e+00 2.2000e+01 3.2000e+01 4.3000e+01 5.5000e+01 6.7000e+01 7.9000e+01 8.7000e+01 9.3000e+01 9.7000e+01 9.9000e+01
2.8200e+00 2.3000e+01 3.2000e+01 4.3000e+01 5.5000e+01 6.8000e+01 7.9000e+01 8.7000e+01 9.3000e+01 9.7000e+01 1.0000e+02
2.8250e+00 2.3000e+01 3.2000e+01 4.3000e+01 5.5000e+01 6.8000e+01 7.9000e+01 8.7000e+01 9.3000e+01 9.7000e+01 1.0000e+02
2.8300e+00 2.3000e+01 3.3000e+01 4.3000e+01 5.5000e+01 6.8000e+01 7.9000e+01 8.7000e+01 9.4000e+01 9.7000e+01 1.0000e+02
2.8350e+00 2.4000e+01 3.3000e+01 4.3000e+01 5.5000e+01 6.8000e+01 7.9000e+01 8.7000e+01 9.4000e+01 9.8000e+01 1.0000e+02
2.8400e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.5000e+01 6.8000e+01 7.9000e+01 8.7000e+01 9.4000e+01 9.8000e+01 1.0000e+02
2.8450e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.5000e+01 6.9000e+01 7.9000e+01 8.7000e+01 9.4000e+01 9.8000e+01 1.0000e+02
2.8500e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.6000e+01 6.9000e+01 8.0000e+01 8.7000e+01 9.4000e+01 9.8000e+01 1.0000e+02
2.8550e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.6000e+01 6.9000e+01 8.0000e+01 8.7000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8600e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.6000e+01 6.9000e+01 8.0000e+01 8.7000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8650e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.6000e+01 6.9000e+01 8.0000e+01 8.8000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8700e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.6000e+01 6.9000e+01 8.0000e+01 8.8000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8750e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.6000e+01 6.9000e+01 8.1000e+01 8.9000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8800e+00 2.4000e+01 3.3000e+01 4.4000e+01 5.6000e+01 6.9000e+01 8.1000e+01 8.9000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8850e+00 2.4000e+01 3.4000e+01 4.5000e+01 5.6000e+01 7.0000e+01 8.1000e+01 8.9000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8900e+00 2.4000e+01 3.4000e+01 4.5000e+01 5.6000e+01 7.0000e+01 8.1000e+01 8.9000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.8950e+00 2.4000e+01 3.4000e+01 4.5000e+01 5.7000e+01 7.0000e+01 8.1000e+01 8.9000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.9000e+00 2.4000e+01 3.4000e+01 4.5000e+01 5.7000e+01 7.0000e+01 8.1000e+01 8.9000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.9050e+00 2.4000e+01 3.4000e+01 4.5000e+01 5.7000e+01 7.0000e+01 8.1000e+01 9.0000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.9100e+00 2.4000e+01 3.4000e+01 4.5000e+01 5.8000e+01 7.0000e+01 8.1000e+01 9.0000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.9150e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.8000e+01 7.0000e+01 8.1000e+01 9.0000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.9200e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.8000e+01 7.0000e+01 8.2000e+01 9.0000e+01 9.5000e+01 9.8000e+01 1.0000e+02
2.9250e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.8000e+01 7.1000e+01 8.2000e+01 9.0000e+01 9.5000e+01 9.9000e+01 1.0000e+02
2.9300e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.8000e+01 7.1000e+01 8.2000e+01 9.0000e+01 9.5000e+01 9.9000e+01 1.0000e+02
2.9350e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.8000e+01 7.1000e+01 8.2000e+01 9.0000e+01 9.5000e+01 9.9000e+01 1.0000e+02
2.9400e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.9000e+01 7.1000e+01 8.2000e+01 9.1000e+01 9.5000e+01 9.9000e+01 1.0000e+02
2.9450e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.9000e+01 7.1000e+01 8.2000e+01 9.1000e+01 9.5000e+01 9.9000e+01 1.0000e+02
2.9500e+00 2.4000e+01 3.5000e+01 4.5000e+01 5.9000e+01 7.1000e+01 8.2000e+01 9.1000e+01 9.5000e+01 9.9000e+01 1.0000e+02
2.9550e+00 2.5000e+01 3.5000e+01 4.5000e+01 5.9000e+01 7.1000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9600e+00 2.5000e+01 3.5000e+01 4.6000e+01 5.9000e+01 7.1000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9650e+00 2.5000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.1000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9700e+00 2.5000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.1000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9750e+00 2.5000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.2000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9800e+00 2.5000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.2000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9850e+00 2.5000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.2000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9900e+00 2.5000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.2000e+01 8.3000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
2.9950e+00 2.6000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.2000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02
3.0000e+00 2.6000e+01 3.5000e+01 4.7000e+01 5.9000e+01 7.2000e+01 8.4000e+01 9.1000e+01 9.6000e+01 9.9000e+01 1.0000e+02

